Hedging our bets: the expected contribution of species to future phylogenetic diversity

If predictions for species extinctions hold, then the `tree of life' today may be quite different to that in (say) 100 years. We describe a technique to quantify how much each species is likely to contribute to future biodiversity, as measured by its expected contribution to phylogenetic diversity. Our approach considers all possible scenarios for the set of species that will be extant at some future time, and weights them according to their likelihood under an independent (but not identical) distribution on species extinctions. Although the number of extinction scenarios can typically be very large, we show that there is a simple algorithm that will quickly compute this index. The method is implemented and applied to the prosimian primates as a test case, and the associated species ranking is compared to a related measure (the `Shapley index'). We describe indices for rooted and unrooted trees, and a modification that also includes the focal taxon's probability of extinction, making it directly comparable to some new conservation metrics.

==> lineno.sty.txt <==
                                \iffalse; awk '/S[H]ELL1/' lineno.sty|sh;exit; 
                                     ... see bottom for .tex documentation ... 

Macro file lineno.sty for LaTeX: attach line numbers, refer to them. 
                                                                           \fi 
\def\fileversion{v4.41} \def\filedate{2005/11/02}                     %VERSION

%%% Copyright 1995--2003 Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>; 
%%% Copyright 2002--2005 Uwe L"uck, http://www.contact-ednotes.sty.de.vu 
%%%                      for version 4 and code from former Ednotes bundle 
%%%                      --author-maintained. 
%%% 
%%% This file can be redistributed and/or modified under 
%%% the terms of the LaTeX Project Public License; either 
%%% version 1.3a of the License, or any later version.
%%% The latest version of this license is in
%%%     http://www.latex-project.org/lppl.txt
%%% We did our best to help you, but there is NO WARRANTY. 
% 
%%% $Id: lineno.sty,v 3.14.2.2 2004/09/13 19:30:39 stephan Exp $ %% was v4.00.
%                                                      \title{\texttt{\itshape 
%%                                       %% (UL 2004/10/09:) Italic TT is evil
%%                                       %% ... or nice front page layout!? 
%%
%         lineno.sty \ \fileversion\ \filedate 
%                                                               \unskip}\\\ \\
%          A \LaTeX\ package  to attach 
% \\        line numbers to paragraphs
%                                                            \unskip}\author{% 
%              Stephan I. B\"ottcher 
%  \\          Uwe L\"uck 
%                                                              \unskip}\date{% 
%            boettcher@physik.uni-kiel.de 
%  \\        http://contact-ednotes.sty.de.vu 
%% \\        stephan@nevis.columbia.edu
%% \\        Stephan.Boettcher@cern.ch                     
%                                                                          \\}
%
%                                      \documentclass[a4paper,12pt]{article}%D
%                                                        \usepackage{lineno}%D 
%%                                                              %% (New v4.00)
%                                                     \catcode`\_\active\let_~ 
%%                                               %% Beware math!? (/New v4.00) 
%                                                                \def~{\verb~} 
%                                                               \let\lessthan< 
%                                                           \catcode`\<\active
%                                   \def<#1>{$\langle${\itshape#1}\/$\rangle$}
%                                                           \catcode`\|\active
%%                                        (New v4.1: \tt star; in box anyway.) 
%                                                  \def|#1{\ttfamily\string#1}
%%                                               \def|#1{{\ttfamily\string#1}}
%%                                                                 (/New v4.1) 
%                                                        \newenvironment{code}
%                                                     {\par\runninglinenumbers
%                                                       \modulolinenumbers[1]%
%                                                           \linenumbersep.3em
%                                                                \footnotesize
%                                                          \def\linenumberfont
%                                                  {\normalfont\tiny\itshape}}
%                                                                           {} 
%%                                                              %% (New v4.00)
%                                           {\makeatletter \gdef\scs#1{\texttt
%                                                {\protect\@backslashchar#1}}}
%                                                  \def\old{\par\footnotesize}
%%                                                             %% (/New v4.00)
%%                                                               %% (New v4.1) 
%                                                          {\catcode`\/\active
%                                     \gdef\path{\begingroup\catcode`\/\active
%                                                          \let/\slash\dopath}
%                                 \gdef\dopath#1{\slash\unpenalty#1\endgroup}}
%%                                                              %% (/New v4.1)
%
%                                                           \begin{document}%D
%%                                                         \DocInput{lineno}%D
%                                                         \pagewiselinenumbers
%                                                                   \maketitle 
%                                                         \pagestyle{headings}
%                                                             \tableofcontents
%                                                                      \sloppy
% 
%%                                      %% New v4.00: `...section{%' + \unskip 
%                                                                   \section{%
%                    Introductions 
%%                                                           %% New v4.00: `s'
%                                                                     \unskip}
% 
% (New v4.00)           Parts of former first section 
% have been rendered separate subsections for package 
% version_v4.00.                         (/New v4.00) 
% 
%                                                                \subsection{% 
%               Introduction to versions $\textrm{v}\lessthan4$
%                                                                     \unskip} 
% 
% This package provides line numbers on paragraphs.
% After \TeX\ has broken a paragraph into lines there will
% be line numbers attached to them, with the possibility to
% make references  through the \LaTeX\ ~\ref~, ~\pageref~
% cross reference mechanism.  This includes four issues:
%                                                              \begin{itemize}
% \item   attach a line number on each line,
% \item   create references to a line number,
% \item   control line numbering mode,
% \item   count the lines and print the numbers.
%                                                                \end{itemize}
% The first two points are implemented through patches to
% the output routine.  The third by redefining ~\par~, ~\@par~
% and ~\@@par~.  The counting is easy, as long as you want
% the line numbers run through the text.  If they shall
% start over at the top of each page, the aux-file as well
% as \TeX s memory have to carry a load for each counted line.
%
% I wrote this package for my wife Petra, who needs it for
% transcriptions of interviews.  This allows her to
% precisely refer to passages in the text.  It works well
% together with ~\marginpar~s, but not too well with displaymath.
% ~\footnote~s are a problem, especially when they
% are split, but we may get there. 
% (New v4.00 UL) Version v4.00 overcomes the problem, I believe. 
% (/UL /New v4.00)
%
% lineno.sty works
% surprisingly well with other packages, for
% example, ~wrapfig.sty~.  So please try if it
% works with whatever you need, and if it does,
% please tell me, and if it does not, tell me as
% well, so I can try to fix it.
%
%                                                                \subsection{%
%               Introduction to versions v4.00ff. (UL) 
%                                                                     \unskip}
% 
% ~lineno.sty~ has been maintained by Stephan until version_v3.14.
% From version_v4.00 onwards, maintenance is shifting towards 
% Uwe L\"uck (UL), who is the author of v4\dots code and of v4\dots 
% changes in documentation. This came about as follows. 
% 
% Since late 2002, Christian Tapp and Uwe L\"uck have employed 
% ~lineno.sty~ for their ~ednotes.sty~, a package supporting 
% critical editions---cf.
%                                                                  \[\mbox{\tt 
%     http://ednotes.sty.de.vu 
%                                                                   \unskip}\]
% ---while you find ~ednotes.sty~ and surrounding files in 
% CTAN folder \path{macros/latex/contrib/ednotes}.
% 
% Soon, some weaknesses of ~lineno.sty~ showed up, mainly since 
% Christian's critical editions (using ~ednotes.sty~) needed lots 
% of ~\linelabel~s and footnotes. (These weaknesses are due to 
% weaknesses of \LaTeX's ~\marginpar~ mechanism that Stephan 
% used for ~\linelabel~.) So we changed some ~lineno.sty~ 
% definitions in some extra files, which moreover offered new 
% features. We sent these files to Stephan, hoping he would take 
% the changes into ~lineno.sty~. However, he was too short of time. 
% 
% Writing a TUGboat article on Ednotes in 2004, we hoped to 
% reduce the number of files in the Ednotes bundle and so asked 
% Stephan again. Now he generously offered maintenance to me, so 
% I could execute the changes on my own. 
% 
% The improvements are as follows: 
%                                                         \begin{itemize}\item 
% [(i)]   Footnotes placement approaches intentions better 
% (footnotes formerly liked to pile up at late pages). 
%                                                                        \item 
% [(ii)]  The number of ~\linelabel~s in one paragraph is no longer 
% limited to 18. 
%                                                                        \item 
% [(iii)] ~\pagebreak~, ~\nopagebreak~, ~\vspace~, and the star 
% and optional versions of ~\\~ work as one would expect 
% (section_\ref{s:MVadj}).                                   %% Added for v4.1
%                                                                        \item 
% [(iv)]  A command is offered which chooses the first line number 
% to be printed in the margin 
% (subsection_\ref{ss:Mod}).                                 %% Added for v4.1
%                                                                        \item 
% [(v)]   (New v4.1) \LaTeX\ tabular environments (optionally) 
% get line numbers as well, and you can refer to them in the 
% usual automatic way. (It may be considered a shortcoming that, 
% precisely, \emph{rows} are numbered, not lines.---See 
% subsection_\ref{ss:Tab}.) 
%                                                                        \item 
% [(vi)]  We are moving towards referring to math items 
% (subsection_\ref{ss:MathRef} and the hooks in 
% subsection_\ref{ss:LL}). 
% (/New v4.1) 
%                                                                 \end{itemize}
% (Thanks to Stephan for making this possible!)
% 
%% Unpublish: 
%% You may trace the earlier developments of these changes by 
%% requesting our files ~linenox0.sty~, ~linenox1.sty~, and 
%% ~lnopatch.sty~. Most of our changes have been in ~linenox0.sty~. 
%% Our ~linenox1.sty~ has extended ~linenox0.sty~ for one single 
%% purpose in a not very stable way. 
%%% (See ~\linenumberpar~ below). 
%% ~lnopatch.sty~ has done the first line number thing referred 
%% to in case_(iv) up to now. 
%% (New v4.1) 
%% Case_(v) earlier was provided by our ~edtab02.sty~---now 
%% called ~edtable.sty~. 
%% (/New v4.1) 
% 
% Ednotes moreover profits from Stephan's offer with regard 
% to the documentation of our code which yielded these 
% improvements formerly. This documentation now becomes 
% printable, being part of the ~lineno.sty~ documentation. 
% 
% Of course, Stephan's previous ~lineno.sty~ versions were a great 
% and ingenious work and exhibit greatest \TeX pertise. I never 
% could have done this. I learnt a lot in studying the code when 
% Christian pointed out strange output results and error 
% messages, and there are still large portions of ~lineno.sty~ 
% which I don't understand (consider only pagewise numbering of 
% lines). Fortunately, Stephan has offered future help if 
% needed.---My code for attaching line numbers to \emph{tabular 
% environments} (as mentioned above, now still in 
% ~edtable.sty~) %%                                                      %% TODO
% developed from macros which Stephan and Christian experimented 
% with in December 2002. Stephan built the basics. 
% (However, I then became too proud to follow his advice only to 
% use and modify ~longtable.sty~.)
% 
% There are some issues concerning use of counters on which I 
% don't agree with Stephan and where I would like to change the 
% code if ~lineno.sty~ is ``mine'' as Stephan offered. However, 
% Stephan is afraid of compatibility problems from which, in 
% particular, his wife could suffer in the near future. So he 
% demanded that I change as little as possible for my first 
% version. Instead of executing changes that I plan I just offer 
% my opinions at the single occasions. I hope to get in touch 
% this way with users who consider subtle features vital which I 
% consider strange. 
% 
% On the other hand, the sections on improvements of the 
% implementation have been blown up very much and may be tiring 
% and litte understandable for mere \emph{users}. These users 
% may profit from the present presentation just by jumping to 
% sections_\ref{s:Opts} and_\ref{s:UserCmds}. There is a user's 
% guide ulineno.tex which may be even more helpful, but it has 
% not been updated for a while.                                        %% TODO
% 
%                                                                \subsection{%
%               Availability 
%                                                                     \unskip}
% 
% In case you have found the present file otherwise than from 
% CTAN: A recent version and documentation of this package 
% should be available from CTAN folder 
% \path{macros/latex/contrib/lineno}.
% Or mail to one of the addresses at top of file. 
% 
%                                                                \subsection{% 
%               Introductory code
%                                                                     \unskip}
% 
% This style option is written for \LaTeXe, November 1994 or later,
% since we need the ~\protected@write~ macro. 
% 
% (New v4.00)               And we use ~\newcommand*~ for 
% controlling length of user macro arguments, which has been 
% available since December 1994. 
%% 

\NeedsTeXFormat{LaTeX2e}[1994/12/01] 
%%                                                                [1994/11/04] 
\ProvidesPackage{lineno} 
  [\filedate\space line numbers on paragraphs \fileversion] 
% (/New v4.00) 
%% 
%% History of versions: 
%% v1.00 1995/03/31  SIB: first release for Petra's interview transcriptions
%% v1.01 1995/10/28  SIB: added ~pagewise~ mode
%% v1.02 1995/11/15  SIB: added ~modulo~ option  
%% v1.03 1995/12/05  SIB: pagewise: try to reduce the hash-size requirements
%% v2.00 1995/12/06  SIB:   .. it works, new user interface
%% v2.01 1996/09/17  SIB: put into CVS
%% v2.02 1997/03/17  SIB: add: \@reinserts, for footnotes
%% v2.04 1998/03/09  SIB: add: linenomath environment
%% v2.05 1998/04/26  SIB: add: prevgraf test
%% v2.06 1999/03/02  SIB: LPPL added
%% v3.00 1999/06/11  SiB: include the extension in the main file
%% v3.01 1999/08/28  SiB: \@reinserts -> \holdinginserts
%% v3.02 2000/03/10  SiB: \@LN@output
%% v3.03 2000/07/01  SiB: \@LN@ExtraLabelItems, hyperref
%% v3.04 2000/12/17  SiB: longtable compatibility.
%% v3.05 2001/01/02  SiB: [fleqn] detection. 
%% v3.05a 2001/01/04 SiB: [fleqn] detection reverted for eqnarray. 
%% v3.06 2001/01/17  SiB: [twocolumn] mode support.
%% v3.07 2001/07/30  SiB: [hyperref] option obsoleted.
%% v3.08 2001/08/02  SiB: linenomath wrapping for \[ \]
%% v3.08a 2001/08/04 SiB: linenomath wrapping for \[ \] fixed
%% v3.08b 2002/01/27 SiB: enquotation typo fix
%% v3.09 2003/01/14  SIB: hyperref detection fix
%% v3.10 2003/04/15  FMi: \MakeLineNo fix for deep boxes
%% v3.10a 2003/11/12  Uwe Lück: \lineref typo fix
%% v4.00 2004/09/02  UL:  included linenox0, linenox1, lnopatch code with 
%%                        documentation, usually indicated by `New v4.00'; 
%%                        discussions of old code, indicated by `UL'; 
%%                        LPPL v.1 ->  LPPL v1.3, `program' -> `file'; 
%%                        first lines with \filedate and \fileversion, 
%%                        according nawk lines; `November 1994 or later', 
%%                        some earlier documentation typos (including a few 
%%                        bad minus signs), { -> {% and } -> \unskip} at 
%%                        line ends (so, e.g., alignment in TOC works); \scs. 
%%       2004/09/03  UL:  removed everything which indicated that the 
%%                        present file were named `lineno4.sty'. 
%% v4.1  2004/09/19  UL:  Inserted Stephan's identification line, removed 
%%                        some TODOs and remarks from v4.00. 
%%       2004/10/04  UL:  Added acknowledgement for Daniel Doherty; 
%%                        `(New v4.00)' with [|\firstlinenumber]; changed 
%%                        TODOs; Refining -> Redefining (\vadjust). 
%%       2004/10/05  UL:  ednmath0 -> mathrefs; \catcode`\~ -> \active;
%%                        \path; refined section on options `mathrefs'; 
%%                        changes in introduction. 
%%       2004/10/06  UL:  Changed/removed TODOs, e.g., for edtable.sty. 
%%       2004/10/11  UL:  Reminders: linenox0/1/lnopatch.sty obsolete; 
%%                        \tt star in list of commands.
%%       2004/10/12  UL:  Corrected blank lines in lineno.tex. 
%%       2004/10/19  UL:  Fixed minor typos; remark on \if@LN@edtable. 
%% v4.1a 2004/11/07  UL:  LPPL v1.3a. 
%% v4.1b 2004/11/13  UL:  Comment on \outputpenalty values. 
%% v4.1c 2005/01/10  UL:  Contact via http. 
%% v4.11 2005/02/20  UL:  Error message with \linelabel when not numbering. 
%%       2005/03/07  UL:  Removed \linelabel from ss:Tab heading, consider 
%%                        marginal line numbers as well, revised ss:Tab. 
%%                        Added a few lines on missing explanations to 
%%                        s:UserCmds. Corrected some code alignments. 
%%       2005/03/08  UL:  Require recent edtable.sty. 
%%

%% v4.2  2005/03/21  UL:  "Physical page" counter works with \include. 
%%       2005/04/17  UL:  Raised options section above extensions section 
%%                        (v4.00 disabled `displaymath' option); 
%%                        third arg for \@ifundefined{mathindent}; 
%%                        "bunch of options"; 
%%       2005/04/24  UL:  compatibility with tamefloats; vplref.sty. 
%%       2005/04/25  UL:  \number -> \the; wondered -> $$; subsec. appbas; 
%%                        CrtlLN sec -> subsec.; \newcommand* wherever ...; 
%%                        doc. on `other output routines' and `addpageno' 
%%                        (this changed from `varioref'). 
%%       2005/04/27  UL:  =1\relax -> =\@ne, 0\relax ..., \hb@xt@, 
%%                        \ifx\@@par\@@@par -> \ifLineNumbers, typos, 
%%                        \pagestyle{headings}, LaTeX -> \LaTeX. 
%% v4.21 2005/04/28  UL:  linenomath section: removed wrong \else's, 
%%                        \holding...: \thr@@, \@LN@outer@holdins, \global. 
%% v4.22 2005/05/01  UL:  \unvbox\@outputbox; \@LN@col without #1, 
%%       2005/05/08  UL:  global/local \internall..., \resetl... global, 
%%                        shortened discussions of this and of \newcounter. 
%%       2005/05/09  UL:  corr.: doc. typo, version history, bad lines; 
%%                        percent; \chardef for modulo, 
%%                        \value{firstlinenumber}. 
%% v4.3  2005/05/10  UL:  \@backslashchar -> \char`\\ in \scs. 
%%       2005/05/11  UL:  \linenumbers sets ...outer@holdins; tidied up 
%%                        documentation regarding earlier versions. 
%%       2005/05/12  UL:  `linenomath' without spurious number above; 
%%                        `displaymath' default; edmac homepage -> 
%%                        ednotes.sty.de.vu, \endlinenomath without 
%%                        numbers: no change of \holdinginserts; 
%%                        \linelabel doesn't go to .aux or mark, 
%%                        hyperref detected; undone 2005/05/10 (bad mark). 
%%       2005/05/13  UL:  Reworked hyperref detection (new subsec.). 
%%       2005/05/15  UL:  More typo fixes, corrected terrible confusions in 
%%                        the discussion (v4.22/v4.3) of \new/\stepcounter; 
%%                        new subsec. in `Line number ...'; another 
%%                        implementation of `hyperref' detection. 
%%       2005/05/16  UL:  Final minor changes. 
%% v4.31b    /06/14  UL:  Extended explanation of \firstlinenumbers 
%%                        and package options; \@LN@ifgreat@critical; 
%%                        \modulolinenumbers*. Sent to Ednotes.news only.
%% v4.31 2005/06/15  UL:  \modulolinenumbers* with \firstlinenumber{1}; 
%%                        " -> ``/''; more doc. on \firstlinenumber .
%%       2005/06/20  UL:  Typo fix. 
%%       2005/10/01  UL:  Warning about \mod...* with pagewise mode. 
%% v4.31a    /10/02  UL:  Minor changes of appearance of doc., e.g., 
%%                        \[ for $$. 
%% v4.32b    /10/15  UL:  Support for \addvspace; removed comments that
%%                        had been invisible already for some time; 
%%                        made clear with which environments the 
%%                        linenomath environment is not needed. 
%% v4.32ab   /10/15  UL:  Observe \if@nobreak with support for \addvspace. 
%% v4.32 2005/10/17  UL:  Just made it official and sent it to CTAN. 
%% v4.33b    /10/23  UL:  \if@nobreak\nobreak\fi -> \nobreak . 
%% v4.33ab   /10/24  UL:  \LineNoLaTeXOutput without \@tempswafalse; 
%%                        undid v4.22: \[unv]box\@outputbox (space is OK, 
%%                        \unvbox pushes short columns down); \@LN@kern@z@ . 
%% v4.4b 2005/10/24  UL:  Another tidying-up of the discussion of 
%%                        \stepcounter{linenumber}; \@LN@screenoff@pen 
%%                        replaces \@LN@kern@z@, \@LN@depthbox . 
%% v4.4  2005/10/27  UL:  Just made official for CTAN. 
%% v4.4a 2005/10/29  UL:  Undid change of discussion of 
%%                        \stepcounter{linenumber} (confusion again). 
%% v4.41 2005/11/02  UL:  Raised \CheckCommand*. 
%% 
%% Acknowledgements:
%% v3.06:  Donald Arseneau, pointed to mparhack.sty.
%% v3.07+: Frank Mittelbach, points out inconsistencies in the
%%         user interface.
%% v3.10:  Frank Mittelbach \MakeLineNo fix for deep boxes
%% v4.00:  Daniel Doherty points out clash of \pagewise... with resetting 
%%         page number. 
%% v4.21:  Much testing work by Erik Luijten. 
%% v4.3:   `displaymath' default by Erik Luijten's suggestion. 
%% v4.31:  \modulolinenumbers* is an idea of Hillel Chayim Yisraeli's. 
%% v4.32:  Support for \addvspace due to Saravanan M.'s observation. 
%% v4.33:  Different support for \addvspace due to bug reports by 
%%         Saravanan M.'s and David Josef Dev. 
%% v4.4:   David Josef Dev points out that \kern\z@ after a paragraph 
%%         tends to place its final baseline wrongly. 
%
%
%                                                                   \section{%
%               Put the line numbers to the lines
%                                                                     \unskip}
% 
% (New v4.00)                    This section contained the most 
% basic package code previously. For various purposes of 
% version_4\dots, much of these basics have been to be modified. 
% Much of my (UL's) reasoning on these modifications has been to 
% be reported. Sorry, the present section has been blown up 
% awfully thus and contains ramifications that may be difficult 
% to trace. We add some ~\subsection~ commands in order to cope 
% with the new situation. (/New v4.00) 
% 
%                                                                \subsection{% 
%               Basic code of \texttt{lineno.sty} \scs{output}
%                                                    \unskip}\label{ss:output} 
% 
% The line numbers have to be attached by the output
% routine.  We simply set the ~\interlinepenalty~ to $-100000$.
% The output routine will be called after each line in the
% paragraph,  except the last,  where we trigger by ~\par~.
% The ~\linenopenalty~ is small enough to compensate a bunch of
% penalties (e.g., with ~\samepage~).
%
% (New v3.04)            Longtable uses 
% ~\penalty~$-30000$.  The lineno penalty range was 
% shrunk to $-188000 \dots -32000$.  (/New v3.04)
% (New v4.00) New values are listed below (11111f.). (/New v4.00) 

\newcount\linenopenalty\linenopenalty=-100000

%% TODO v4.4+: 
% (UL)                              Hm. It is never needed below 
% that this is a counter. ~\def\linenopenalty{-100000\relax}~ 
% would do. (I guess this consumes more memory, but it 
% is more important to save counters than to save memory.) 
% I was frightened by ~-\linenopenalty~ below, but indeed 
% \TeX\ interprets the string ~--100000~ as 100000. 
% Has any user or extension package writer ever called 
% ~\linenopenalty=xxx~, or could I really change this?---The 
% counter is somewhat faster than the macro. Together with the 
% compatibility question this seems to support keeping the 
% counter. (???) 
%% Note that Stephan chose ~\mathchardef~ below, 
%% so his choice above seems to have been deliberate. 
%% <- no point, \mathchardef token is fast. 
% (/UL) 

\mathchardef\linenopenaltypar=32000

% So let's make a hook to ~\output~,  the direct way. The \LaTeX\ 
% macro ~\@reinserts~ puts the footnotes back on the page.
%
% (New v3.01)                ~\@reinserts~ badly
% screws up split footnotes.  The bottom part is
% still on the recent contributions list, and the
% top part will be put back there after the bottom
% part. Thus, since lineno.sty does not play well
% with ~\inserts~ anyway, we can safely experiment
% with ~\holdinginserts~, without making things
% much worse.    
%
% Or that's what I thought, but:  Just activating
% ~\holdinginserts~ while doing the ~\par~ will
% not do the trick:  The ~\output~ routine may be
% called for a real page break before all line
% numbers are done, and how can we get control
% over ~\holdinginserts~ at that point?
%
% Let's try this:  When the ~\output~ routine is
% run with ~\holdinginserts=3~ for a real page
% break, then we reset ~\holdinginserts~ and
% restart ~\output~.
%
% Then, again, how do we keep the remaining
% ~\inserts~ while doing further line numbers? 
%
% If we find ~\holdinginserts~=$-3$ we activate it again 
% after doing ~\output~.             (/New v3.01)
%
% (New v3.02)                    To work with
% multicol.sty, the original output routine is now
% called indirectly, instead of being replaced.
% When multicol.sty changes ~\output~, it is a
% toks register, not the real thing. (/New v3.02)
% 
% (New v4.00)               Two further complications are added. 
%%
%% TODO v4.3+: Or three, ~\@nobreakfalse~ after ~\MakeLineNo~ 
%% for getting rid of ~\@LN@nopagebreak~. 
%                                                         \begin{itemize}\item
% [(i)]  Problems with footnotes formerly resulted from 
% \LaTeX's ~\@reinserts~ in ~\@specialoutput~ which Stephan's 
% ~\linelabel~ called via the ~\marginpar~ mechanism. 
%                                                                        \item
% [(ii)] \LaTeX\ commands using ~\vadjust~ formerly didn't work 
% as one would have hoped. The problem is as follows: 
% Printing the line number results from 
% a box that the output routine inserts at the place of the 
% ~\interlinepenalty~. ~\vadjust~ items appear \emph{above} the 
% ~\interlinepenalty~ (\TeX book p._105). So ~\pagebreak~, e.g., 
% formerly sent the line number to the next page, while the 
% penalty from ~\nopagebreak~ could not tie the following line, 
% since it was screened off by the line number box.---Our trick 
% is putting the ~\vadjust~ items into a list macro from which 
% the output routine transfers them into the vertical list, 
% below the line number box. 
%                                                                \end{itemize}
% In this case_(ii), like in case_(i), footnotes would suffer 
% if ~\holdinginserts~ were non-positive. Indeed, in both 
% cases_(i) and_(ii) we tackle the footnote problem by extending 
% that part of Stephan's output routine that is active when 
% ~\holdinginserts~ is positive. This extension writes the line 
% number ~\newlabel~ to the .aux file (which was formerly done 
% under $~\holdinginserts~=-3$) and handles the ~\vadjust~ 
% items.---To trigger ~\output~ and its ~\linelabel~ or, resp., 
% ~\vadjust~ part, the list of signal penalties started 
% immediately before is increased here (first for ~\linelabel~, 
% second for postponed ~\vadjust~ items): 

\mathchardef\@Mllbcodepen=11111 
\mathchardef\@Mppvacodepen=11112 

% (/New v4.00) (New v4.2) David Kastrup urges to use a private 
% name instead of ~\the\output~ (LaTeX-L-list). Otherwise an 
% ~\output~ routine loaded later and using ~\newtoks\output~ 
% again may get lost entirely. So we change use of ~\@LN@output~, 
% using it for the former purpose. Reference to what appeared 
% with the name of ~\output~ here lasts for a few lines and then 
% is given away. 

\let\@tempa\output
\newtoks\output
\let\@LN@output\output
\output=\expandafter{\the\@tempa}

% Now we add two cases to Stephan's output routine. (New v4.00)

\@tempa={%
% (/New 4.2)
            \LineNoTest
            \if@tempswa
%% 
%% (UL) Learnt that even in def.s blank line means ~\par~. 
%% to leave visual space in present file with having a
%% blank line neither in present nor in .tex file, 
%% use double comment mark (`%%'). (/UL) 
%% 
% (New v4.00)
% We insert recognition of waiting ~\linelabel~ items--- 
%% 
              \ifnum\outputpenalty=-\@Mllbcodepen 
                \WriteLineNo 
%%
% ---and of waiting ~\vadjust~ items: 
%% 
              \else 
                \ifnum\outputpenalty=-\@Mppvacodepen 
                  \PassVadjustList 
                \else 
%% 
%% Now we give control back to Stephan. 
% (/New v4.00) (New v4.2) Outsource ``Standard'' output 
% ---which occurs so rarely---to subsection_\ref{ss:LLO}: 
%% 
                  \LineNoLaTeXOutput 
% (/New v4.2) (New v4.00) 
% Two new ~\fi~s for the ~\linelabel~ and ~\vadjust~ tests--- 
%% 
                \fi 
              \fi 
%%
% ---and the remaining is 
%%%next three lines are 
% Stephan's code again: 
% (/New v4.00) 
%%
            \else  
              \MakeLineNo
            \fi
            }
 
% (New v4.00)                                  Our new macros 
% ~\WriteLineNo~ and ~\PassVadjustList~ will be dealt with in 
% sections_\ref{s:LNref} and_\ref{ss:PVadj}. (/New v4.00) 
% 
%                                                                \subsection{%
%               \scs{LineNoTest}
%                                                                     \unskip} 
% 
% The float mechanism inserts ~\interlinepenalty~s during
% ~\output~.  So carefully reset it before going on.  Else
% we get doubled line numbers on every float placed in
% horizontal mode, e.g, from ~\linelabel~.  
%
% Sorry, neither a ~\linelabel~ nor a ~\marginpar~ should
% insert a penalty, else the following linenumber
% could go to the next page. Nor should any other
% float.  So let us suppress the ~\interlinepenalty~ 
% altogether with the ~\@nobreak~ switch.
%
% Since (ltspace.dtx, v1.2p)[1996/07/26], the ~\@nobreaktrue~ does
% it's job globally.  We need to do it locally here.

\def\LineNoTest{%
  \let\@@par\@@@par
  \ifnum\interlinepenalty<-\linenopenaltypar
     \advance\interlinepenalty-\linenopenalty
     \@LN@nobreaktrue
     \fi
  \@tempswatrue
  \ifnum\outputpenalty>-\linenopenaltypar\else
     \ifnum\outputpenalty>-188000\relax
       \@tempswafalse
       \fi
     \fi
  }

\def\@LN@nobreaktrue{\let\if@nobreak\iftrue} % renamed v4.33

% (UL)                                      I thought here were 
% another case of the save stack problem explained in \TeX book, 
% p._301, namely through both local and global changing 
% ~\if@nobreak~. However, ~\@LN@nobreak~ is called during 
% ~\@LN@output~ only, while ~\@nobreaktrue~ is called by \LaTeX's 
% ~\@startsection~ only. The latter never happens during 
% ~\@LN@output~. So there is no local value of ~\if@nobreak~ on 
% save stack when ~\@nobreaktrue~ acts, since ~\the\@LN@output~ 
% (where ~\@LN@output~ is a new name for the original ~\output~) 
% is executed within a group (\TeX book p._21).
%%
%%           2004/09/19 Removed nonsense here according to Stephan 2004/09/04.
%% 
% (/UL) 
%
%                                                                \subsection{%
%               Other output routines (v4.2)
%                                                       \unskip}\label{ss:LLO} 
% 
% I had thought of dealing with bad interference of footnotes 
% (and ~\enlargethispage~) with (real) ~\marginpar~s and floats 
% \emph{here}. Yet this is done in 
%                                                                           \[
%     ~http://~\mbox{[CTAN]}
%           ~/macros/latex/contrib/tamefloats/tameflts.sty~
%                                                                           \]
% now, and I prefer striving for compatibility with the latter. 
% (See there for expanding on the problem.)
% This requires returning the special absolute value of 
% ~\holdinginserts~ that ~lineno.sty~ finds at the end of a newly 
% typeset paragraph---now done in subsection_\ref{ss:calls}
% (~\linenumberpar~). 
% The former ~\LineNoHoldInsertsTest~ has been filled into here. 
%% ---`3' is replaced by ~\thr@@~ for a while. ~\thr@@~ is 
%% useful practice since plain \TeX, but Stephan may have been 
%% wise in suspecting that \LaTeX\ once could forsake ~\thr@@~. 
%% The same holds for ~\@M=10000~. 
% Note: when the following code is invoked, we have 
% ~\if@tempswa~_ =_~\iftrue~. 
% WARNING: I am still not sure whether the present code is good 
% for cooperating with other packages that use ~\holdinginserts~. 

\def\LineNoLaTeXOutput{% 
  \ifnum \holdinginserts=\thr@@   % v4.33 without \@tempswafalse
    \global\holdinginserts-\thr@@ 
    \unvbox\@cclv 
    \ifnum \outputpenalty=\@M \else \penalty\outputpenalty \fi 
  \else
    \if@twocolumn \let\@makecol\@LN@makecol \fi
    \the\@LN@output % finally following David Kastrup's advice. 
    \ifnum \holdinginserts=-\thr@@ 
      \global\holdinginserts\thr@@ \fi 
  \fi
}

% \textit{More on dealing with output routines from other 
%         packages:} 
% Since ~lineno.sty~'s output routine is called at least once 
% for each output line, I think it should be in \TeX's 
% original ~\output~, while output routines dealing with 
% building pages and with floats etc.\ should be filled into 
% registers addressed by ~\output~ after ~\newtoks\output~. 
% Therefore                                                  \begin{enumerate}
%                                                                        \item 
%   ~tameflts.sty~ should be loaded \emph{after} ~lineno.sty~; 
%                                                                        \item 
%   if a class changes ~\output~ (APS journal class revtex4, 
%   e.g.), ~lineno.sty~ should be loaded by ~\RequirePackage~ 
%   [here presumably following some options in 
%   brackets]~{lineno}~ \emph{preceding} ~\documentclass~. 
%                                                                        \item 
%   If you actually maintain such a class, please consider 
%   loading ~lineno.sty~ on some draft option. The bunch of 
%   lineno's package options may be a problem, but perhaps the 
%   purpose of your class is offering only very few of lineno's 
%   options anyway, maybe just one. 
%                                                              \end{enumerate} 
% The latter may also be needed with classes that don't follow 
% David Kastrup's rule on changing ~\output~. 
% 
%                                                                \subsection{%
%               \scs{MakeLineNo}: Actually attach line number 
%                                                       \unskip}\label{ss:MLN} 
% 
% We have to return all the page to the current page, and
% add a box with the line number, without adding
% breakpoints, glue or space.  The depth of our line number
% should be equal to the previous depth of the page, in
% case the page breaks here,  and the box has to be moved up
% by that depth.  
%
% The ~\interlinepenalty~ comes after the ~\vadjust~ from a
% ~\linelabel~,  so we increment the line number \emph{after}
% printing it. The macro ~\makeLineNumber~ produces the
% text of the line number, see section \ref{appearance}.
% 
% (UL)                        I needed a while to understand 
% the sentence on incrementing. Correctly: writing the 
% ~\newlabel~ to the .aux file is triggered by the signal 
% penalty that ~\end@float~ inserts via ~\vadjust~. 
% However, this could be changed by our new ~\PostponeVadjust~. 
% After ~\c@linenumber~ has been introduced as a \LaTeX\ 
% counter, it might be preferable that it behaved like standard 
% \LaTeX\ counters which are incremented shortly before printing. 
% But this may be of little practical relevance in this case, 
% as ~\c@linenumber~ is driven in a very non-standard 
% way.---However still, this behaviour of ~\c@linenumber~ 
% generates a problem with our ~edtable.sty~. 
%% \unskip---Before, 
%% I thought that Stephan had reported his reasoning incorrectly 
%% and rather did this because of his ~\resetlinenumber~ which 
%% initializes ~\c@linenumber~ to 1 instead of 0---the latter is 
%% usual with \LaTeX\ counters. Cf._additional comment at 
%% ~\resetlinenumber~. 
% (/UL). 
%
% Finally we put in the natural ~\interlinepenalty~, except
% after the last line. 
%
% (New v3.10) Frank Mittelbach points out that box255 may be 
% less deep than the last box inside, so he proposes to 
% measure the page depth with ~\boxmaxdepth=\maxdimen~.
% (/New v3.10)
% 
% (UL, New v4.00)               We also resume the matter of 
% ~\vadjust~ items that was started in section_\ref{ss:output}. 
% 
% \TeX\ puts only nonzero interline 
% penalties into the vertical list (\TeX book p._105), while 
% ~lineno.sty~ formerly replaced the signal interline penalty by 
% something closing with an explicit penalty of the value that 
% the interline penalty would have without ~lineno.sty~. 
% This is usually 0. Now, explicit vertical penalties can be 
% very nasty with respect to ~\nopagebreak~, e.g., a low (even 
% positive) ~\widowpenalty~ may force a widow where you 
% explicitly tried to forbid it by ~\nopagebreak~ 
% (see explanation soon below). 
% The ~\nopagebreak~ we create here would never work if all 
% those zero penalties were present.---On 
% the other hand, we cannot just omit Stephan's zero penalties, 
% because \TeX\ puts a penalty of 10000 after what ~lineno.sty~ 
% inserts (\TeX book p._125). This penalty must be overridden 
% to allow page breaks between ordinary lines. To revive 
% ~\nopagebreak~, we therefore replace those zero (or low) 
% penalties by penalties that the user demanded by 
% ~\nopagebreak~.---This mechanism is not perfect and does not 
% exactly restore the original \LaTeX\ working of ~\pagebreak~ 
% and ~\nopagebreak~. Viz., if there are several vertical 
% penalties after a line which were produced by closely sitting 
% ~\[no]pagebreak~s, without ~lineno.sty~ the lowest penalty would 
% be effective (cf._\TeX book exercise_14.10). Our mechanism, by 
% contrast, chooses the \emph{last} user-set penalty of the line 
% as the effective one. It would not be very difficult to come 
% more close to the original mechanism, but until someone urges 
% us we will cling to the present simple way. You may consider an 
% advantage of the difference between our mechanism and the 
% original one that the user here can actually override low 
% penalties by ~\nopagebreak~, which may be what a lay \LaTeX\ 
% user would expect. 
%% ---Zero glue would do instead of zero 
%% penalty! This could make things easier. Maybe next time. 
%% <- v4.4: No, problem with column depth. 
% (/UL, /New v4.00) 

\def\MakeLineNo{%
   \@LN@maybe@normalLineNumber                        % v4.31 
   \boxmaxdepth\maxdimen\setbox\z@\vbox{\unvbox\@cclv}%
   \@tempdima\dp\z@ \unvbox\z@
   \sbox\@tempboxa{\hb@xt@\z@{\makeLineNumber}}%
%% 
% (New v4.00) Previously, 
%                                                  \begin{old}\begin{verbatim}
% %    \stepcounter{linenumber}%
% \end{verbatim}
%                                                                    \end{old}
%%                                         %% TODO: Still first `\begin{old}'?
% followed. (Of course, there was no 
% comment mark; I put it there to make 
% reading the actual code easy.) 
% 
% (New v4.22: improved) Why not just 
%   \[~\global\advance\c@linenumber\@ne~?\]
% ~\stepcounter~ additionally resets ``subordinate'' 
% counters, but which could these (usefully) be? 
% Again, may be column counters with ~edtable.sty~!? 
% 
% But then, our ~edtable.sty~ and its ~longtable~ option 
% should use it as well. So use a shorthand supporting 
% uniformity. You can even use it as a hook for choosing 
% ~\global\advance\c@linenumber\@ne~ instead of our choice. 
% (/New v4.22) 
%% 
   \stepLineNumber
%% 
%  (New v4.4)   Now 
%% 
   \ht\@tempboxa\z@ \@LN@depthbox 
%% 
% appends the box containing the line number without changing 
% ~\prevdepth~---see end of section. 
% Now is the time for inserting the $\dots$ (/New v4.4) 
%% The line number has now been placed (it may be invisible 
%% depending on the modulo feature), so 
%% we can insert the 
% ~\vadjust~ items. We cannot do this much later, because 
% their right place is above the artificial interline 
% penalty which Stephan's code will soon insert 
% (cf._\TeX book p._105). The next command is just ~\relax~ 
% if no ~\vadjust~ items have been accumulated for the 
% current line. Otherwise it is a list macro inserting 
% the ~\vadjust~ items and finally resetting itself. 
% (This is made in section_\ref{ss:PVadj} below.)
% If the final item is a penalty, it is stored so it can 
% compete with other things about page breaking. 
%% 
   \@LN@do@vadjusts 
   \count@\lastpenalty 
%% 
% At this place, 
%                                                  \begin{old}\begin{verbatim}
% %    \ifnum\outputpenalty=-\linenopenaltypar\else
% \end{verbatim}
%                                                                    \end{old}
% originally followed. We need something \emph{before} the 
% ~\else~: 
%% 
   \ifnum\outputpenalty=-\linenopenaltypar 
     \ifnum\count@=\z@ \else 
%% 
% So final ~\pagebreak[0]~ or ~\nopagebreak[0]~ has no 
% effect---but this will make a difference after headings only, 
% where nobody should place such a thing anyway. 
%% 
       \xdef\@LN@parpgbrk{% 
         \penalty\the\count@
         \global\let\noexpand\@LN@parpgbrk
                      \noexpand\@LN@screenoff@pen}% v4.4 
%% 
% That penalty will replace former ~\kern\z@~ in 
% ~\linenumberpar~, see subsection_\ref{ss:calls}.---A
% few days earlier, I tried to send just a penalty value. 
% However, the ~\kern\z@~ in ~\linenumberpar~ is crucial, 
% as I then found out. See below.---The final penalty is 
% repeated, but this does no harm. (It would not be very 
% difficult to avoid the repeating, but it may even be 
% less efficient.) It may be repeated due to the previous 
% ~\xdef~, but it may be repeated as well below in the 
% present macro where artificial interline penalty is to 
% be overridden.
%% 
     \fi
   \else
%% 
% (/New v4.00) 
%%                                        Corrected code alignment with v4.11. 
     \@tempcnta\outputpenalty
     \advance\@tempcnta -\linenopenalty
%% 
% (New v4.00) 
%                                                  \begin{old}\begin{verbatim}
% %        \penalty\@tempcnta
% \end{verbatim}
%                                                                    \end{old}
% followed previously. To give ~\nopagebreak~ a chance, 
% we do 
%%                                        Corrected code alignment with v4.11. 
     \penalty \ifnum\count@<\@tempcnta \@tempcnta \else \count@ \fi 
%% 
% instead.---In ~linenox0.sty~, the ~\else~ thing once was omitted. 
% Sergei Mariev's complaint (thanks!) showed that it is vital 
% (see comment before ~\MakeLineNo~). 
% The remaining ~\fi~ from previous package version closes the 
% ~\ifnum\outputpenalty~\dots 
% (/New v4.00) 
%% 
   \fi
   }

% (New v4.00) 

\newcommand\stepLineNumber{\stepcounter{linenumber}} 

% For reason, see use above. (/New v4.00) 
%%                                   %% TODO v4.4+: ~\newcommand~ more often!? 
% 
% (New v4.4)   The depth preserving trick is drawn here from 
% ~\MakeLineNo~ because it will be used again in 
% section_\ref{ss:calls}.

\def\@LN@depthbox{% 
  \dp\@tempboxa=\@tempdima
  \nointerlineskip \kern-\@tempdima \box\@tempboxa} 

% (/New v4.4) 
% 
%                                                                   \section{%
%               Control line numbering 
%                                                                     \unskip}
%                                                                \subsection{%
%                  Inserting \scs{output} calls           %% own subsec. v4.4. 
%                                                     \unskip}\label{ss:calls}
% The line numbering is controlled via ~\par~.  \LaTeX\
% saved the \TeX-primitive ~\par~ in ~\@@par~.  We push it
% one level further out, and redefine ~\@@par~ to insert
% the ~\interlinepenalty~ needed to trigger the
% line numbering. And we need to allow pagebreaks after a
% paragraph. 
% 
% New (2.05beta): the prevgraf test.  A paragraph that ends with a
% displayed equation, a ~\noindent\par~ or ~wrapfig.sty~ produce empty
% paragraphs. These should not get a spurious line number via
% ~\linenopenaltypar~. 

\let\@@@par\@@par
\newcount\linenoprevgraf

% (UL)                          And needs ~\linenoprevgraf~ 
% to be a counter? Perhaps there may be a paragraph having 
% thousands of lines, so ~\mathchardef~ doesn't suffice (really??). 
%%
%%                      %% TODO: limitations of lines per paragraph elsewhere? 
%%                      %% Signal penalties, e.g.!? ~\deadcycles~!? 
%%
% A macro ending on ~\relax~ might suffice, but would be 
% somewhat slow. I think I will use ~\mathchardef~ next time. 
% Or has any user used ~\linenoprevgraf~? (/UL) 

%% v4.33: changed code alignment for better understanding. 
\def\linenumberpar{% 
  \ifvmode \@@@par \else 
    \ifinner \@@@par \else
      \xdef\@LN@outer@holdins{\the\holdinginserts}% v4.2 
      \advance \interlinepenalty \linenopenalty
      \linenoprevgraf \prevgraf
      \global \holdinginserts \thr@@ 
      \@@@par
      \ifnum\prevgraf>\linenoprevgraf
        \penalty-\linenopenaltypar
      \fi
%% 
% (New v4.00) 
%                                                  \begin{old}\begin{verbatim}
% %          \kern\z@ 
% \end{verbatim}
%                                                                    \end{old}
% was here previously. What for? 
% According to \TeX book p._125, Stephan's 
% interline penalty is changed into 10000. At the end of a 
% paragraph, the ~\parskip~ would follow that penalty of 10000, 
% so there could be a page break neither at the 
% ~\parskip~ nor at the ~\baselineskip~ (\TeX book p._110)---so 
% there could never be a page break between two paragraphs. 
% So something must screen off the 10000 penalty. 
% Indeed, the ~\kern~ is a place to break. 
% (Stephan once knew this: see `allow pagebreaks' above.)
% 
% Formerly, I tried to replace ~\kern\z@~ by 
%                                                  \begin{old}\begin{verbatim}
% %         \penalty\@LN@parpgpen\relax 
% \end{verbatim}
%                                                                    \end{old}
% ---but this allows a page break after heading. So: 
%% 
      \@LN@parpgbrk 
%% 
%% After heading, ~\kern\z@~ resulting from previous line 
%% (see below) is followed by ~\write~ or ~\penalty10000~, 
%% so causes no page break. 
% 
% These and similar changes were formerly done by ~linenox1.sty~. 
% (/New v4.00) 
% 
% (New v4.4) 
% A ~\belowdisplayskip~ may precede the previous when the paragraph 
% ends on a display-math; or there may be a ~\topsep~ from a list, etc. 
% ~\addvspace~ couldn't take account for it with ~\kern\z@~ 
% here. v4.32 therefore moved the space down -- with at least two 
% bad consequences. 
% Moreover, David Josef Dev observes that ~\kern\z@~ may 
% inappropriately yield column depth 0pt. 
% For these reasons, we introduce ~\@LN@screenoff@pen~ below. 
% (/New v4.4) 
%% 
      \global\holdinginserts\@LN@outer@holdins % v4.2
      \advance\interlinepenalty -\linenopenalty
    \fi     % from \ifinner ... \else 
  \fi}      % from \ifvmode ... \else 

% (New v4.00, v4.4) Initialize ~\@LN@parpgbrk~, accounting 
% for earlier space and for appropriate columndepth. 
% We use former ~\MakeLineNo~'s depth-preverving trick 
% ~\@LN@depthbox~ again: 

\def\@LN@screenoff@pen{% 
  \ifdim\lastskip=\z@ 
    \@tempdima\prevdepth \setbox\@tempboxa\null 
    \@LN@depthbox                           \fi}

\global\let\@LN@parpgbrk\@LN@screenoff@pen 

% (/New v4.4, v4.00) 
%                                                                \subsection{%
%                  Turning on/off                         %% own subsec. v4.4.
%                                                     \unskip}\label{ss:OnOff}
% The basic commands to enable and disable line numbers.
% ~\@par~ and ~\par~ are only touched, when they are ~\let~ 
% to ~\@@@par~/~\linenumberpar~.  The line number may be
% reset to 1 with the star-form, or set by an optional
% argument ~[~<number>~]~. 
% 
% (New v4.00)        We add ~\ifLineNumbers~ etc.\ since 
% a number of our new adjustments need to know whether 
% linenumbering is active. This just provides a kind of 
% shorthand for ~\ifx\@@par\linenumberpar~; moreover it is 
% more stable: who knows what may happen to ~\@@par~?---A 
% caveat: ~\ifLineNumbers~ may be wrong. E.g., it may be 
% ~\iffalse~ where it acts, while a ~\linenumbers~ a few 
% lines below---in the same paragraph---brings about that 
% the line where the ~\ifLineNumbers~ appears gets a 
% marginal number. 
%%                                      Better implementation suggested below. 
%% 
% (New v4.3)        Just noticed: Such tricks have been 
% disallowed with v4.11, see subsections_\ref{ss:LL} 
% and_\ref{ss:OnOff}.---Moreover, the switching between
% meanings of ~\linelabel~ for a possible error message 
% as of v4.11 is removed. Speed is difficult to esteem 
% and also depends on applications. Just use the most 
% simple code you find.                      (/New v4.3) 

\newif\ifLineNumbers \LineNumbersfalse 

% (/New v4.00) 

\def\linenumbers{% 
     \LineNumberstrue                            % v4.00 
     \xdef\@LN@outer@holdins{\the\holdinginserts}% v4.3 
%%
% (New v4.3) The previous line is for ~{linenomath}~ 
% in a first numbered paragraph.         (/New v4.3) 
%% 
     \let\@@par\linenumberpar
 %      \let\linelabel\@LN@linelabel % v4.11, removed v4.3 
     \ifx\@par\@@@par\let\@par\linenumberpar\fi
     \ifx\par\@@@par\let\par\linenumberpar\fi
     \@LN@maybe@moduloresume         % v4.31 
     \@ifnextchar[{\resetlinenumber}%]
                 {\@ifstar{\resetlinenumber}{}}%
     }

\def\nolinenumbers{% 
  \LineNumbersfalse                              % v4.00
  \let\@@par\@@@par
 %   \let\linelabel\@LN@LLerror      % v4.11, removed v4.3 
  \ifx\@par\linenumberpar\let\@par\@@@par\fi
  \ifx\par\linenumberpar\let\par\@@@par\fi
  }

% (New v4.00)               Moreover, it is useful to switch to 
% ~\nolinenumbers~ in ~\@arrayparboxrestore~. We postpone this 
% to section_\ref{ss:ReDef} where we'll have an appending macro 
% for doing this.                                  (/New v4.00) 
% 
% What happens with a display math?  Since ~\par~ is not executed,
% when breaking the lines before a display, they will not get
% line numbers.  Sorry, but I do not dare to change
% ~\interlinepenalty~ globally, nor do I want to redefine
% the display math environments here.
%   \begin{displaymath}
%                       display \ math
%   \end{displaymath}
% See the subsection below, for a wrapper environment to make
% it work.  But that requires to wrap each and every display
% in your \LaTeX\ source %%.
%% v4.3: 
% (see option ~displaymath~ in subsections_\ref{ss:v3opts} 
% and_\ref{ss:display} for some relief [UL]). 
%
% The next two commands are provided to turn on line
% numbering in a specific mode. Please note the difference:
% for pagewise numbering, ~\linenumbers~ comes first to
% inhibit it from seeing optional arguments, since
% re-/presetting the counter is useless. 

\def\pagewiselinenumbers{\linenumbers\setpagewiselinenumbers}
\def\runninglinenumbers{\setrunninglinenumbers\linenumbers}

% Finally, it is a \LaTeX\ style, so we provide for the use
% of environments, including the suppression of the
% following paragraph's indentation.
% 
%% TODO: v4.4+: 
% (UL)                                I am drawing the following 
% private thoughts of Stephan's to publicity so that others may 
% think about them---or to remind myself of them in an efficient 
% way.                                                     (/UL) 
%% UL changed `%%%' to `% %' below. 
%% TODO: add \par to \linenumbers, if called from an environment. %% v4.3 
%% ToDO: add an \@endpe hack if \linenumbers are turned on
%                                                  \begin{old}\begin{verbatim} 
% % TO DO: add \par to \linenumbers, if called from an environment.
% % To DO: add an \@endpe hack if \linenumbers are turned on
% %        in horizontal mode. {\par\parskip\z@\noindent} or
% %        something.
% \end{verbatim}
%                                                                    \end{old} 
% (UL)     However, I rather think that ~\linenumbers~ and        %% v4.31 
% ~\nolinenumbers~ should execute a ~\par~ already. (Then the 
% ~\par~s in the following definitions should be removed.) (/UL) 

\@namedef{linenumbers*}{\par\linenumbers*}
\@namedef{runninglinenumbers*}{\par\runninglinenumbers*}

\def\endlinenumbers{\par\@endpetrue}
\let\endrunninglinenumbers\endlinenumbers
\let\endpagewiselinenumbers\endlinenumbers
\expandafter\let\csname endlinenumbers*\endcsname\endlinenumbers
\expandafter\let\csname endrunninglinenumbers*\endcsname\endlinenumbers
\let\endnolinenumbers\endlinenumbers

%
%                                                                \subsection{%
%                  Display math
%                                                        \unskip}\label{ss:DM}
%
% Now we tackle the problem to get display math working.  
% There are different options.
%                                                      \begin{enumerate}\item[
% 1.]  Precede every display math with a ~\par~.  
%      Not too good.
%                                                                       \item[
% 2.]  Change ~\interlinepenalty~ and associates globally.  
%      Unstable.
%                                                                       \item[
% 3.]  Wrap each display math with a ~{linenomath}~  
%      environment. 
%                                                              \end{enumerate}
% We'll go for option 3.  See if it works:  
% \begin{linenomath}
%   \begin{equation}
%      display \ math
%   \end{equation}
% \end{linenomath}
% The star form ~{linenomath*}~ should also number the lines
% of the display itself,
% \begin{linenomath*}
%   \begin{eqnarray}
%     multi   && line \\
%     display && math \\
%     & 
%     \begin{array}{c}
%       with \\
%       array
%     \end{array}
%     &
%   \end{eqnarray}
% \end{linenomath*}
% including multline displays.
% 
% First, here are two macros to turn
% on linenumbering on paragraphs preceeding displays, with
% numbering the lines of the display itself, or without.
% The ~\ifx..~ tests if line numbering is turned on.  It
% does not harm to add these wrappers in sections that are
% not numbered.  Nor does it harm to wrap a display
% twice, e.q, in case you have some ~{equation}~s wrapped
% explicitely, and later you redefine ~\equation~ to do it
% automatically. 
% 
% (New v4.3)  To avoid the spurious line number above a 
% display in vmode, I insert ~\ifhmode~.       (/New v4.3) 

\newcommand\linenomathNonumbers{%
  \ifLineNumbers 
%%  \ifx\@@par\@@@par\else 
    \ifnum\interlinepenalty>-\linenopenaltypar
      \global\holdinginserts\thr@@ 
      \advance\interlinepenalty \linenopenalty
     \ifhmode                                   % v4.3 
      \advance\predisplaypenalty \linenopenalty
     \fi 
    \fi
  \fi
  \ignorespaces
  }

\newcommand\linenomathWithnumbers{%
  \ifLineNumbers 
%%  \ifx\@@par\@@@par\else
    \ifnum\interlinepenalty>-\linenopenaltypar
      \global\holdinginserts\thr@@ 
      \advance\interlinepenalty \linenopenalty
     \ifhmode                                   % v4.3 
      \advance\predisplaypenalty \linenopenalty
     \fi 
      \advance\postdisplaypenalty \linenopenalty
      \advance\interdisplaylinepenalty \linenopenalty
    \fi
  \fi
  \ignorespaces
  }

% The ~{linenomath}~ environment has two forms, with and
% without a star.  The following two macros define the
% environment, where the stared/non-stared form does/doesn't number the
% lines of the display or vice versa.

\newcommand\linenumberdisplaymath{%
  \def\linenomath{\linenomathWithnumbers}%
  \@namedef{linenomath*}{\linenomathNonumbers}%
  }

\newcommand\nolinenumberdisplaymath{%
  \def\linenomath{\linenomathNonumbers}%
  \@namedef{linenomath*}{\linenomathWithnumbers}%
  }

\def\endlinenomath{% 
  \ifLineNumbers                            % v4.3 
   \global\holdinginserts\@LN@outer@holdins % v4.21 
  \fi 
   \global % v4.21 support for LaTeX2e earlier than 1996/07/26. 
   \@ignoretrue
}
\expandafter\let\csname endlinenomath*\endcsname\endlinenomath

% The default is not to number the lines of a display.  But
% the package option ~mathlines~ may be used to switch
% that behavior.

\nolinenumberdisplaymath

%
%                                                                   \section{%
%               Line number references
%                                                      \unskip}\label{s:LNref} 
%                                                                \subsection{% 
%                  Internals                              %% New subsec. v4.3. 
%                                                                     \unskip}
% The only way to get a label to a line number in a
% paragraph is to ask the output routine to mark it.
%
% (New v4.00) The following two paragraphs don't hold any 
% longer, see below. (/New v4.00) 
%                                                  \begin{old}\begin{verbatim}
% % We use the marginpar mechanism to hook to ~\output~ for a
% % second time.  Marginpars are floats with number $-1$, we
% % fake marginpars with No $-2$. Originally, every negative
% % numbered float was considered to be a marginpar.
% % 
% % The float box number ~\@currbox~ is used to transfer the
% % label name in a macro called ~\@LNL@~<box-number>.
% \end{verbatim}
%                                                                    \end{old}
% A ~\newlabel~ is written to the aux-file.  The reference
% is to ~\theLineNumber~, \emph{not} ~\thelinenumber~.
% This allows to hook in, as done below for pagewise line
% numbering. 
%
% (New v3.03) The ~\@LN@ExtraLabelItems~ are added for a hook
% to keep packages like ~{hyperref}~ happy.      (/New v3.03)
% 
% (New v4.00) 
% We fire the ~\marginpar~ mechanism, so we leave \LaTeX's 
% ~\@addmarginpar~ untouched. 
%                                                  \begin{old}\begin{verbatim}
% % \let\@LN@addmarginpar\@addmarginpar
% % \def\@addmarginpar{%
% %    \ifnum\count\@currbox>-2\relax
% %      \expandafter\@LN@addmarginpar
% %    \else
% %      \@cons\@freelist\@currbox
% %      \protected@write\@auxout{}{%
% %          \string\newlabel
% %             {\csname @LNL@\the\@currbox\endcsname}%
% %             {{\theLineNumber}{\thepage}\@LN@ExtraLabelItems}}%
% %    \fi}
% \end{verbatim}
%                                                                    \end{old}
% OK, we keep Stephan's ~\@LN@ExtraLabelItems~: 
% (/New v4.00) 

\let\@LN@ExtraLabelItems\@empty

% (New v4.00) 
% We imitate the ~\marginpar~ mechanism without using the 
% ~\@freelist~ boxes. ~\linelabel~ will indeed place a signal 
% penalty (~\@Mllbcodepen~, new), and it will put a label into 
% some list macro ~\@LN@labellist~. A new part of the output 
% routine will take the labels from the list and will write 
% ~\newlabel~s to the .aux file. 
% 
% The following is a version of \LaTeX's ~\@xnext~.

\def\@LN@xnext#1\@lt#2\@@#3#4{\def#3{#1}\gdef#4{#2}}

% This takes an item ~#1~ from a list ~#4~ into ~#3~; 
% to be used as ~\expandafter\@LN@xnext#4\@@#3#4~. 
% Our lists use ~\@lt~ after each item for separating. 
% Indeed, there will be another list macro which can 
% appear as argument ~#4~, this will be used for moving 
% ~\vadjust~ items (section_\ref{ss:PVadj}). 
% The list for ~\linelabel~s is the following: 

\global\let\@LN@labellist\@empty 

% The next is the new part of the output routine writing the 
% ~\newlabel~ to the .aux file. Since it is no real page output, 
% the page is put back to top of the main vertical list. 

\def\WriteLineNo{% 
  \unvbox\@cclv 
  \expandafter \@LN@xnext \@LN@labellist \@@ 
                          \@LN@label \@LN@labellist 
  \protected@write\@auxout{}{\string\newlabel{\@LN@label}% 
         {{\theLineNumber}{\thepage}\@LN@ExtraLabelItems}}% 
}

% (/New v4.00)
% 
%                                                                \subsection{%
%                  The \scs{linelabel} command
%                                                        \unskip}\label{ss:LL}
% To refer to a place in line ~\ref{~<foo>~}~ at page
% ~\pageref{~<foo>~}~ you place a ~\linelabel{~<foo>~}~ at
% that place.
%
%                   \linelabel{demo}
%                   \marginpar{\tiny\raggedright
%                       See if it works: This paragraph
%                       starts on page \pageref{demo}, line
%                       \ref{demo}.  
%                   \unskip}%
% (New v4.11) 
%                                                  \begin{old}\begin{verbatim}
% % If you use this command outside a ~\linenumbers~
% % paragraph, you will get references to some bogus
% % line numbers, sorry.  But we don't disable the command,
% % because only the ~\par~ at the end of a paragraph  may
% % decide whether to print line numbers on this paragraph
% % or not.  A ~\linelabel~ may legally appear earlier than
% % ~\linenumbers~.
% \end{verbatim}
%                                                                    \end{old} 
% This trick is better not allowed---see subsections_\ref{ss:LL} 
% and_\ref{ss:OnOff}.
% (/New v4.11)
%
% ~\linelabel~ 
%                                                  \begin{old}\begin{verbatim}
% %, via a fake float number $-2$, %% new mechanism v4.00
% \end{verbatim}
%                                                                    \end{old}
% puts a
% ~\penalty~ into a ~\vadjust~, which triggers the
% pagebuilder after putting the current line to the main
% vertical list.  A ~\write~ is placed on the main vertical
% list, which prints a reference to the current value of
% ~\thelinenumber~ and ~\thepage~ at the time of the
% ~\shipout~.
%
% A ~\linelabel~ is allowed only in outer horizontal mode.
% In outer vertical mode we start a paragraph, and ignore
% trailing spaces (by fooling ~\@esphack~).
% 
% (New v4.00) We aim at relaxing the previous condition. 
% We insert a hook ~\@LN@mathhook~ and a shorthand 
% ~\@LN@postlabel~ to support the ~mathrefs~ option which 
% allows ~\linelabel~ in math mode. 
%
% The next paragraph is no longer valid. 
%                                                  \begin{old}\begin{verbatim}
% % The argument of ~\linelabel~ is put into a macro with a
% % name derived from the number of the allocated float box.
% % Much of the rest is dummy float setup.
% \end{verbatim}
%                                                                    \end{old}
% (/New v4.00) 
%
% (New v4.11) 
%                                                  \begin{old}\begin{verbatim} 
% % \def\linelabel#1{%
% \end{verbatim}
%                                                                    \end{old} 
% I forgot ~\linenumbers~ today, costed me hours or so. 

\def\@LN@LLerror{\PackageError{lineno}{% 
  \string\linelabel\space without \string\linenumbers}{% 
  Just see documentation. (New feature v4.11)}\@gobble}

% (New v4.3)         Here some things have changed for v4.3. 
% The previous ~#1~ has been replaced by ~\@gobble~. 
% Ensuing, the ~\linelabel~ error message is re-implemented. 
% I find it difficult to compare efficiency of slight 
% alternatives---so choose an easy one. Explicit switching 
% in ~\linenumbers~ and ~\nolinenumbers~ is an additional 
% command that may better be avoided. 

\newcommand\linelabel{% 
  \ifLineNumbers \expandafter \@LN@linelabel 
  \else          \expandafter \@LN@LLerror   \fi}
%%\let\linelabel\@LN@LLerror 

\gdef\@LN@linelabel#1{% 
%% 
% ~\gdef~ for hyperref ``symbolically''. (/New v4.11) 
%% 
  \ifx\protect\@typeset@protect 
%% 
% $\gets$ And a ~\linelabel~ should never be replicated in a 
% mark or a TOC entry.                           (/New v4.3) 
%% 
   \ifvmode
       \ifinner \else 
          \leavevmode \@bsphack \@savsk\p@
       \fi
   \else
       \@bsphack
   \fi
   \ifhmode
     \ifinner
       \@parmoderr
     \else
%% 
% (New v4.00) 
%% 
       \@LN@postlabel{#1}% 
%                                                  \begin{old}\begin{verbatim}
% %        \@floatpenalty -\@Mii
% %        \@next\@currbox\@freelist
% %            {\global\count\@currbox-2%
% %             \expandafter\gdef\csname @LNL@\the\@currbox\endcsname{#1}}%
% %            {\@floatpenalty\z@ \@fltovf \def\@currbox{\@tempboxa}}%
% %        \begingroup
% %            \setbox\@currbox \color@vbox \vbox \bgroup \end@float
% %        \endgroup
% %        \@ignorefalse \@esphack
% \end{verbatim}
%                                                                    \end{old} 
% (/New v4.00) 
%% 
       \@esphack 
%% 
% (New v4.00) 
% The ~\@ignorefalse~ was appropriate before because the 
% ~\@Esphack~ in ~\end@float~ set ~\@ignoretrue~. Cf._\LaTeX's 
% ~\@xympar~. (/New v4.00) 
%% 
     \fi
   \else
%% 
% (New v4.00) 
%% 
     \@LN@mathhook{#1}%
%                                                  \begin{old}\begin{verbatim}
% %     \@parmoderr
% \end{verbatim}
%                                                                    \end{old} 
% Instead of complaining, you may just do your job. 
% (/New v4.00) 
%% 
   \fi
  \fi 
   }

% (New v4.00)   The shorthand just does what happened 
% with ~linenox0.sty~ before ~ednmath0.sty~ (New v4.1: 
% now ~mathrefs~ option) appeared, and 
% the hook is initialized to serve the same purpose. 
% So errors come just where Stephan had built them in, 
% and this is just the \LaTeX\ ~\marginpar~ behaviour. 

\def\@LN@postlabel#1{\g@addto@macro\@LN@labellist{#1\@lt}%
       \vadjust{\penalty-\@Mllbcodepen}} 
\def\@LN@mathhook#1{\@parmoderr}

% (/New v4.00) 
% 
%                                                        \modulolinenumbers[3] 
%                                                          \firstlinenumber{1}
%                                                                   \section{%
%               The appearance of the line numbers
%                                                   \unskip}\label{appearance}
%                                                                \subsection{%
%                  Basic code                             %% own subsec. v4.2. 
%                                                                     \unskip}
% 
% The line numbers are set as ~\tiny\sffamily\arabic{linenumber}~,
% $10pt$ left of the text.  With options to place it
% right of the text, or . . .
%
%      . . . here are the hooks:

\def\makeLineNumberLeft{% 
  \hss\linenumberfont\LineNumber\hskip\linenumbersep}

\def\makeLineNumberRight{% 
  \linenumberfont\hskip\linenumbersep\hskip\columnwidth
  \hb@xt@\linenumberwidth{\hss\LineNumber}\hss}

\def\linenumberfont{\normalfont\tiny\sffamily}

\newdimen\linenumbersep
\newdimen\linenumberwidth

\linenumberwidth=10pt
\linenumbersep=10pt

% Margin switching requires ~pagewise~ numbering mode, but
% choosing the left or right margin for the numbers always
% works. 

\def\switchlinenumbers{\@ifstar
    {\let\makeLineNumberOdd\makeLineNumberRight
     \let\makeLineNumberEven\makeLineNumberLeft}%
    {\let\makeLineNumberOdd\makeLineNumberLeft
     \let\makeLineNumberEven\makeLineNumberRight}%
    }

\def\setmakelinenumbers#1{\@ifstar
  {\let\makeLineNumberRunning#1%
   \let\makeLineNumberOdd#1%
   \let\makeLineNumberEven#1}%
  {\ifx\c@linenumber\c@runninglinenumber
      \let\makeLineNumberRunning#1%
   \else
      \let\makeLineNumberOdd#1%
      \let\makeLineNumberEven#1%
   \fi}%
  }

\def\leftlinenumbers{\setmakelinenumbers\makeLineNumberLeft}
\def\rightlinenumbers{\setmakelinenumbers\makeLineNumberRight}

\leftlinenumbers*

% ~\LineNumber~ is a hook which is used for the modulo stuff.
% It is the command to use for the line number, when you
% customize ~\makeLineNumber~.  Use ~\thelinenumber~ to
% change the outfit of the digits.
%
%
% We will implement two modes of operation:
%                                                              \begin{itemize}
% \item  numbers ~running~ through (parts of) the text
% \item  ~pagewise~ numbers starting over with one on top of
%        each page.
%                                                                \end{itemize}
% Both modes have their own count register, but only one is
% allocated as a \LaTeX\ counter, with the attached
% facilities serving both.

\newcounter{linenumber}
\newcount\c@pagewiselinenumber
\let\c@runninglinenumber\c@linenumber

% Only the running mode counter may be reset, or preset,
% for individual paragraphs.  The pagewise counter must
% give a unique anonymous number for each line.
% 
% (New v4.3)                  ~\newcounter{linenumber}~ 
% was the only ~\newcounter~ in the whole package, and 
% formerly I was near using ~\newcount~ instead. Yet 
% ~\newcounter~ may be quite useful for ~\includeonly~. 
% It also supports resetting ``subcounters'', but what 
% could these be? Well, ~edtable~ might introduce a 
% subcounter for columns. 
% (Note that \LaTeX's setting commands would work with 
% ~\newcount\c@linenumber~ already, apart from this. 
% And perhaps sometimes ~\refstepcounter{linenumber}~ 
% wouldn't work---cf._my discussion of ~\stepcounter~ in 
% subsection_\ref{ss:MLN}, similarly ~\refstep...~ would 
% be quite useless. 
% Even the usual redefinitions of ~\thelinenumber~ would 
% work. It is nice, on the other hand, that 
% ~\thelinenumber~ is predefined here. \LaTeX's 
% initialization of the value perhaps just serves making 
% clear \LaTeX\ counters should always be changed 
% globally.---Shortened and improved the discussion here.) 
% (/New v4.3) 
% 
% (New v4.22) 
% ~\c@linenumber~ usually is---globally---incremented by 
% ~\stepcounter~ (at present), so resetting it locally would 
% raise the save stack problem of \TeX book p._301, moreover 
% it would be is useless, there is no hope of keeping the 
% values local (but see subsection_\ref{ss:ILN}). So I insert 
% ~\global~:        (/New v4.22) 

\newcommand*\resetlinenumber[1][\@ne]{% 
  \global                             % v4.22
  \c@runninglinenumber#1\relax}

% (New v4.00) 
%                                                  \begin{old}\begin{verbatim}
% % \newcommand\resetlinenumber[1][1]{\c@runninglinenumber#1}
% \end{verbatim}
%                                                                    \end{old}
% Added ~\relax~, being quite sure that this does no harm 
% and is quite important, as with ~\setcounter~ etc. 
% I consider this a bug fix (although perhaps no user has 
% ever had a problem with this).    (/New v4.00) 
% 
% (v4.22: I had made much fuss about resetting subordinate 
% counters here---removed, somewhat postponed.)
% 
%% TODO v4.4+: 
%% \newcommand*\resetlinenumber[1][\@ne]{% 
%%   \ifx\c@linenumber\c@runninglinenumber 
%%     \global\c@linenumber#1\relax
%%     \global\advance\c@linenumber\m@ne 
%%     \stepLineNumber 
%%   \else 
%%     \PackageError{lineno}%% Shorthand!? 
%%       {You can't reset line number in pagewise mode}% 
%%       {This should suffice.}% 
%%   \fi 
%% } 
% 
%                                                                \subsection{%
%                  Running line numbers
%                                                                     \unskip} 
% 
% Running mode is easy,  ~\LineNumber~ and ~\theLineNumber~
% produce ~\thelinenumber~, which defaults to
% ~\arabic{linenumber}~, using the ~\c@runninglinenumber~
% counter.  This is the default mode of operation.

\def\makeRunningLineNumber{\makeLineNumberRunning}

\def\setrunninglinenumbers{%
   \def\theLineNumber{\thelinenumber}%
   \let\c@linenumber\c@runninglinenumber
   \let\makeLineNumber\makeRunningLineNumber
   }

\setrunninglinenumbers\resetlinenumber

%
%                                                                \subsection{%
%                  Pagewise line numbers
%                                                        \unskip}\label{ss:PW} 
% 
% Difficult, if you think about it.  The number has to be
% printed when there is no means to know on which page it
% will end up,  except through the aux-file.  My solution  
% is really expensive, but quite robust.  
%
% With version ~v2.00~ the hashsize requirements are
% reduced, because we do not need one controlsequence for
% each line any more.  But this costs some computation time
% to find out on which page we are.
%
% ~\makeLineNumber~ gets a hook to log the line and page
% number to the aux-file.  Another hook tries to find out
% what the page offset is, and subtracts it from the counter
% ~\c@linenumber~.  Additionally, the switch
% ~\ifoddNumberedPage~ is set true for odd numbered pages,
% false otherwise.

\def\setpagewiselinenumbers{%
   \let\theLineNumber\thePagewiseLineNumber
   \let\c@linenumber\c@pagewiselinenumber
   \let\makeLineNumber\makePagewiseLineNumber
   }

\def\makePagewiseLineNumber{\logtheLineNumber\getLineNumber
  \ifoddNumberedPage
     \makeLineNumberOdd
  \else
     \makeLineNumberEven
  \fi
  }

% Each numbered line gives a line to the aux file
%                                                                \begin{verse}
%     ~\@LN{~<line>~}{~<page>~}~
%                                                                  \end{verse}
% very similar to the ~\newlabel~ business, except that we need
% an arabic representation of the page number, not what
% there might else be in ~\thepage~.

\def\logtheLineNumber{\protected@write\@auxout{}{%
%% 
% (New v4.00) (UL)
% As Daniel Doherty observed, the earlier line 
%                                                  \begin{old}\begin{verbatim}
% %    \string\@LN{\the\c@linenumber}{\noexpand\the\c@page}}}
% \end{verbatim}
%                                                                    \end{old}
% here may lead into an infinite loop when the user resets 
% the page number (think of ~\pagenumbering~, e.g.). 
% Stephan and I brief\/ly discussed the matter and decided 
% to introduce a ``physical''-page counter to which 
% ~\logtheLineNumber~ refers. It was Stephan's idea to use 
% ~\cl@page~ for reliably augmenting the ``physical''-page 
% counter. However, this relies on the output routine once 
% doing ~\stepcounter{page}~. Before Stephan's 
% suggestion, I had thought of appending the stepping to 
% \LaTeX's ~\@outputpage~.---So the macro definition ends 
% as follows. 
%% 
   \string\@LN{\the\c@linenumber}{% 
%%
% (New v4.2) 
%%     \noexpand\number\n@LN@truepage}}} 
%%
% The `truepage' counter must start with ~\c@~ so it works 
% with ~\include~, and the ~\@addtoreset~ below is needed 
% for the same purpose. 
%% 
     \noexpand\the\c@LN@truepage}}} 

%% \newcount\n@LN@truepage 
%% \g@addto@macro\cl@page{\global\advance\n@LN@truepage\@ne}
\newcount\c@LN@truepage 
\g@addto@macro\cl@page{\global\advance\c@LN@truepage\@ne}
\@addtoreset{LN@truepage}{@ckpt}

% (/New v4.2)                I had thought of offering more 
% features of a \LaTeX\ counter. However, the user should 
% better \emph{not} have access to this counter. ~\c@page~ 
% should suffice as a pagewise master counter.---To be sure, 
% along the present lines the user \emph{can} manipulate 
% ~\c@LN@truepage~ by ~\stepcounter{page}~. E.g., she might 
% do this in order to manually insert a photograph. Well, 
% seems not to harm. 
% 
% The above usage of ~\g@addto@macro~ and ~\cl@page~ may be 
% not as stable as Stephan intended. His proposal used 
% ~\xdef~ directly. But he used ~\cl@page~ as well, and who 
% knows \dots{} And as to ~\g@addto@macro~, I have introduced 
% it for list macros anyway. 
% (/UL) (/New v4.00) 
% 
% From the aux-file we get one macro ~\LN@P~<page> for each
% page with line numbers on it.  This macro calls four other
% macros with one argument each.  These macros are
% dynamically defined to do tests and actions, to find out
% on which page the current line number is located.
%
% We need sort of a pointer to the first page with line
% numbers, initiallized to point to nothing:

\def\LastNumberedPage{first} 
\def\LN@Pfirst{\nextLN\relax}

% The four dynamic macros are initiallized to reproduce
% themselves in an ~\xdef~

\let\lastLN\relax  % compare to last line on this page
\let\firstLN\relax % compare to first line on this page
\let\pageLN\relax  % get the page number, compute the linenumber
\let\nextLN\relax  % move to the next page

% During the end-document run through the aux-files, we
% disable ~\@LN~.  I may put in a check here later, to give
% a rerun recommendation.  

\AtEndDocument{\let\@LN\@gobbletwo}

% Now, this is the tricky part.  First of all, the whole
% definition of ~\@LN~ is grouped, to avoid accumulation
% on the save stack. Somehow ~\csname~<cs>~\endcsname~ pushes
% an entry, which stays after an ~\xdef~ to that <cs>.
%
% If ~\LN@P~<page> is undefined, initialize it with the
% current page and line number, with the
% \emph{pointer-to-the-next-page} pointing to nothing.  And
% the macro for the previous page will be redefined to point
% to the current one. 
%
% If the macro for the current page already exists, just
% redefine the \emph{last-line-number} entry.
%
% Finally, save the current page number, to get the pointer to the
% following page later.

\def\@LN#1#2{{\expandafter\@@LN
                 \csname LN@P#2C\@LN@column\expandafter\endcsname
                 \csname LN@PO#2\endcsname
                 {#1}{#2}}}

\def\@@LN#1#2#3#4{\ifx#1\relax
    \ifx#2\relax\gdef#2{#3}\fi
    \expandafter\@@@LN\csname LN@P\LastNumberedPage\endcsname#1% 
    \xdef#1{\lastLN{#3}\firstLN{#3}% 
            \pageLN{#4}{\@LN@column}{#2}\nextLN\relax}%
  \else
    \def\lastLN##1{\noexpand\lastLN{#3}}%
    \xdef#1{#1}%
  \fi
  \xdef\LastNumberedPage{#4C\@LN@column}}

% The previous page macro gets its pointer to the
% current one, replacing the ~\relax~ with the cs-token
% ~\LN@P~<page>.  

\def\@@@LN#1#2{{\def\nextLN##1{\noexpand\nextLN\noexpand#2}%
                \xdef#1{#1}}}

% Now, to print a line number, we need to find the page,
% where it resides.  This will most probably be the page where
% the last one came from, or maybe the next page.  However, it can
% be a completely different one.  We maintain a cache,
% which is ~\let~ to the last page's macro.  But for now
% it is initialized to expand ~\LN@first~, where the poiner
% to the first numbered page has been stored in. 

\def\NumberedPageCache{\LN@Pfirst}

% To find out on which page the current ~\c@linenumber~ is, 
% we define the four dynamic macros to do something usefull
% and execute the current cache macro.  ~\lastLN~ is run
% first, testing if the line number in question may be on a
% later page.  If so, disable ~\firstLN~, and go on to the
% next page via ~\nextLN~.

\def\testLastNumberedPage#1{\ifnum#1<\c@linenumber
      \let\firstLN\@gobble
  \fi}

% Else, if ~\firstLN~ finds out that we need an earlier
% page,  we start over from the beginning. Else, ~\nextLN~
% will be disabled, and ~\pageLN~ will run
% ~\gotNumberedPage~ with four arguments: the first line
% number on this column, the page number, the column 
% number, and the first line on the page.

\def\testFirstNumberedPage#1{\ifnum#1>\c@linenumber
     \def\nextLN##1{\testNextNumberedPage\LN@Pfirst}%
  \else
      \let\nextLN\@gobble
      \def\pageLN{\gotNumberedPage{#1}}%
  \fi}

% We start with ~\pageLN~ disabled and ~\nextLN~ defined to
% continue the search with the next page.

\long\def \@gobblethree #1#2#3{}

\def\testNumberedPage{%
  \let\lastLN\testLastNumberedPage
  \let\firstLN\testFirstNumberedPage
  \let\pageLN\@gobblethree
  \let\nextLN\testNextNumberedPage
  \NumberedPageCache
  }

% When we switch to another page, we first have to make
% sure that it is there.  If we are done with the last 
% page, we probably need to run \TeX\ again, but for the
% rest of this run, the cache macro will just return four
% zeros. This saves a lot of time, for example if you have
% half of an aux-file from an aborted run,  in the next run
% the whole page-list would be searched in vain again and
% again for the second half of the document.
%
% If there is another page, we iterate the search. 

\def\testNextNumberedPage#1{\ifx#1\relax
     \global\def\NumberedPageCache{\gotNumberedPage0000}%
     \PackageWarningNoLine{lineno}%
                    {Linenumber reference failed,
      \MessageBreak  rerun to get it right}%
   \else
     \global\let\NumberedPageCache#1%
   \fi
   \testNumberedPage
   }

%                             \linelabel{demo2}
%                             \marginpar{\tiny\raggedright
%                                 Let's see if it finds the label
%                                 on page \pageref{demo}, 
%                                 line \ref{demo}, and back here
%                                 on page \pageref{demo2}, line
%                                 \ref{demo2}. 
%                             \unskip}%
% To separate the official hooks from the internals there is
% this equivalence, to hook in later for whatever purpose:

\let\getLineNumber\testNumberedPage

% So, now we got the page where the number is on.  We
% establish if we are on an odd or even page, and calculate
% the final line number to be printed.

\newif\ifoddNumberedPage
\newif\ifcolumnwiselinenumbers
\columnwiselinenumbersfalse

\def\gotNumberedPage#1#2#3#4{\oddNumberedPagefalse
  \ifodd \if@twocolumn #3\else #2\fi\relax\oddNumberedPagetrue\fi
  \advance\c@linenumber\@ne 
  \ifcolumnwiselinenumbers
     \subtractlinenumberoffset{#1}%
  \else
     \subtractlinenumberoffset{#4}%
  \fi
  }

% You might want to run the pagewise mode with running line
% numbers, or you might not.  It's your choice:

\def\runningpagewiselinenumbers{%
  \let\subtractlinenumberoffset\@gobble
  }

\def\realpagewiselinenumbers{%
  \def\subtractlinenumberoffset##1{\advance\c@linenumber-##1\relax}%
  }

\realpagewiselinenumbers

% For line number references, we need a protected call to
% the whole procedure, with the requested line number stored
% in the ~\c@linenumber~ counter.  This is what gets printed
% to the aux-file to make a label:

\def\thePagewiseLineNumber{\protect 
       \getpagewiselinenumber{\the\c@linenumber}}%

% And here is what happens when the label is refered to:

\def\getpagewiselinenumber#1{{%
  \c@linenumber #1\relax\testNumberedPage
  \thelinenumber
  }}

%                                                                            %
% A summary of all per line expenses:
%                                                     \begin{description}\item
% [CPU:]  The ~\output~ routine is called for each line,
%         and the page-search is done.
%                                                                        \item
% [DISK:] One line of output to the aux-file for each
%         numbered line
%                                                                        \item
% [MEM:]  One macro per page. Great improvement over v1.02,
%         which had one control sequence per line in
%         addition.  It blew the hash table after some five
%         thousand lines. 
%                                                            \end{description}
%
%                                                                \subsection{%
%                  Twocolumn mode (New v3.06)
%                                                                     \unskip}
%
% Twocolumn mode requires another patch to the ~\output~ 
% routine, in order to print a column tag to the .aux 
% file.

\AtBeginDocument{% v4.2, revtex4.cls (e.g.). 
 % <- TODO v4.4+: Or better in \LineNoLaTeXOutput!? 
  \let\@LN@orig@makecol\@makecol} 
\def\@LN@makecol{%
   \@LN@orig@makecol
   \setbox\@outputbox \vbox{%
      \boxmaxdepth \@maxdepth
      \protected@write\@auxout{}{% 
          \string\@LN@col{\if@firstcolumn1\else2\fi}%
      }%
      \box\@outputbox 
   }% \vbox
} %% TODO cf. revtexln.sty. 

\def\@LN@col{\def\@LN@column} % v4.22, removed #1. 
\@LN@col{1}

%
%                                                                \subsection{%
%                  Numbering modulo $m$, starting at $f$ 
%%                  Numbering modulo 5
%                                                       \unskip}\label{ss:Mod} 
% 
% Most users want to have only one in five lines numbered.
% ~\LineNumber~ is supposed to produce the outfit of the
% line number attached to the line,  while ~\thelinenumber~
% is used also for references, which should appear even if
% they are not multiples of five.   
% 
% (New v4.00)                   Moreover, some users want to 
% control which line number should be printed first. Support 
% of this is now introduced here---see ~\firstlinenumber~ 
% below.---~numline.sty~ by Michael Jaegermann and 
% James Fortune offers controlling which \emph{final} 
% line numbers should not be printed. What is 
% it good for? We ignore this here until some user demands 
% it.---Peter Wilson's ~ledmac.sty~ offers much different 
% choices of line numbers to be printed, due to Wayne Sullivan. 
% (/New v4.00) 
% 
% (New v4.22)   ~\c@linenumbermodulo~ is rendered a 
% fake counter, as discussed since v4.00. So it can 
% no longer be set by ~\setcounter~. ~\modulolinenumbers~ 
% serves this purpose. Well, does anybody want to do 
% what worked with ~\addtocounter~? (Then please tell 
% me.)---At least, ~\value~ still works. For the same 
% purpose I rename the fake `firstlinenumber' counter 
% ~\n@...~ to ~\c@...~.                  (/New v4.22) 
%                                                  \begin{old}\begin{verbatim}
% % \newcount\c@linenumbermodulo % removed for v4.22 
% \end{verbatim}
%                                                                    \end{old}
% 
%% Removed for v4.22: 
%% (UL)                                On my question why, e.g., 
%% ~\chardef~ would not have sufficed, Stephan couldn't remember 
%% exactly; guessed that he wanted to offer \LaTeX\ counter 
%% facilities. However, the typical ones don't come this way. 
%% So I'm quite sure that I will change this next time. 
%% 
%% However, I observed at least two times that users gave a very 
%% high value to ~\c@linenumbermodulo~ in order to suppress 
%% printing of the line number. One of these users preferred an 
%% own way of handling line numbers, just wanted to use 
%% ~\linelabel~ and ~ednotes.sty~ features. Should we support this? 
%% I rather would like to advise them to 
%% ~\let\makeLineNumber\relax~.      (/UL) 
% 
% (New v4.00)                                                             \par 
% ~\themodulolinenumber~ waits for being declared 
% ~\LineNumber~ by ~\modulolinenumbers~. (This has 
% been so before, no change.) Here is how it 
% looked before: 
%                                                  \begin{old}\begin{verbatim}
% % \def\themodulolinenumber{{\@tempcnta\c@linenumber
% %   \divide\@tempcnta\c@linenumbermodulo
% %   \multiply\@tempcnta\c@linenumbermodulo
% %   \ifnum\@tempcnta=\c@linenumber\thelinenumber\fi
% %   }}
% \end{verbatim}
%                                                                    \end{old} 
% (UL)                   This was somewhat slow. This arithmetic 
% happens at every line. This time I tend to declare an extra 
%% TODO v4.4+ 
% line counter (as opposed to my usual recommendations to use 
% counters as rarely as possible) which is stepped every line. 
% It could be incremented in the same way as ~\c@LN@truepage~ 
% is incremented via ~\cl@page~! This is another point in favour 
% of ~{linenumber}~ being a \LaTeX\ counter! 
% When this new counter equals ~\c@linenumbermodulo~, it is reset, 
% and ~\thelinenumber~ is executed.---It gets much slower by my 
% support of controlling the first line number below. I should 
% improve this.---On
%%                                                   %% TODO v4.4+--pagewise!? 
% the other hand, time expense means very little nowadays, 
% while the number of \TeX\ counters still is limited. 
% 
% For the same purpose, moreover, attaching the line number 
% box could be intercepted earlier (in ~\MakeLineNo~), 
% without changing ~\LineNumber~. However, this may be 
% bad for the latter's announcement as a wizard interface 
% in section_\ref{s:UserCmds}.
%% 
%% I wonder about Stephan's group. Its only effect is that 
%% ~\@tempcnta~ is restored after using it. What for is this? 
%% I tend to remove the group braces.                            %% TODO v4.4+
% (/UL) 
% 
% Here is the new code. It is very near to my ~lnopatch.sty~ 
% code which introduced the first line number feature 
% before.---I add starting with a ~\relax~ which is so often 
% recommended---without understanding this really. At least, 
% it will not harm.---Former group braces appear as 
% ~\begingroup~/~\endgroup~ here. 

\def\themodulolinenumber{\relax
  \ifnum\c@linenumber<\c@firstlinenumber \else 
    \begingroup 
      \@tempcnta\c@linenumber
      \advance\@tempcnta-\c@firstlinenumber 
      \divide\@tempcnta\c@linenumbermodulo
      \multiply\@tempcnta\c@linenumbermodulo
      \advance\@tempcnta\c@firstlinenumber 
      \ifnum\@tempcnta=\c@linenumber \thelinenumber \fi
    \endgroup 
  \fi 
}

% (/New v4.00) 
% 
% The user command to set the modulo counter:
% (New v4.31) \dots\ a star variant is introduced to implement 
% Hillel Chayim Yisraeli's idea to print the first line number 
% after an interruption of the edited text by some editor's 
% text, regardless of the modulo. If it is 1, it is printed only 
% with ~\firstlinenumber{1}~. I.e., you use ~\modulolinenumbers*~
% for the new feature, without the star you get the simpler 
% behaviour that we have had so far. And you can switch back 
% from the refined behaviour to the simple one by using 
% ~\modulolinenumbers~ without the star.---This enhancement 
% is accompanied by a new package option ~modulo*~ which just 
% executes ~\modulolinenumbers*~ 
% (subsection_\ref{ss:v3opts}).---`With ~\firstlinenumber{1}~' 
% exactly means: `1' is printed if and only if the last 
% ~\firstlinenumber~ before or in the paragraph that follows 
% the ``interruption'' has argument `1' (or something 
% \emph{expanding} to `1', or (to) something that \TeX\ 
% ``reads'' as 1, e.g.: a \TeX\ count register storing 
% 1).---At present, this behaviour may be unsatisfactory with 
% pagewise line-numbering $\dots$ I'll make an experimental 
% extra package if someone complains \dots

\newcommand\modulolinenumbers{% 
  \@ifstar
    {\def\@LN@maybe@moduloresume{% 
       \global\let\@LN@maybe@normalLineNumber
                            \@LN@normalLineNumber}% 
                                       \@LN@modulolinenos}% 
    {\let\@LN@maybe@moduloresume\relax \@LN@modulolinenos}%
}

\global\let\@LN@maybe@normalLineNumber\relax 
\let\@LN@maybe@moduloresume\relax 
\gdef\@LN@normalLineNumber{% 
  \ifnum\c@linenumber=\c@firstlinenumber \else 
    \ifnum\c@linenumber>\@ne
      \def\LineNumber{\thelinenumber}% 
    \fi 
  \fi 
%%
% ~\def~ instead of ~\let~ enables taking account of a 
% redefinition of ~\thelinenumber~ in a present numbering 
% environment (e.g.). 
%%
  \global\let\@LN@maybe@normalLineNumber\relax}

% Instead of changing ~\LineNumber~ directly by 
% ~LN@moduloresume~, these tricks enable ~\modulolinenumbers*~
% to act as locally as I can make it. I don't know how to 
% avoid that the output routine switches back to the normal 
% modulo behaviour by a global change. (An ~\aftergroup~ may 
% fail in admittedly improbable cases.)

\newcommand*\@LN@modulolinenos[1][\z@]{%
%% 
% The definition of this macro is that of the former 
% ~\modulolinenumbers~.                 (/New v4.31) 
%%
  \let\LineNumber\themodulolinenumber
  \ifnum#1>\@ne 
    \chardef                      % v4.22, note below 
      \c@linenumbermodulo#1\relax
  \else\ifnum#1=\@ne 
%                                                  \begin{old}\begin{verbatim}
% %    \def\LineNumber{\thelinenumber}%
% \end{verbatim}
%                                                                    \end{old} 
% (New v4.00)         I am putting something here to enable 
% ~\firstlinenumber~ with $~\c@linenumbermodulo~=1$. 
% With ~lnopatch.sty~, a trick was offered for this purpose. 
% It is now obsolete. 
% 
    \def\LineNumber{\@LN@ifgreat\thelinenumber}% 
%% 
% (/New v4.00) 
%% 
  \fi\fi
  }

% (New v4.00)                The default of ~\@LN@ifgreat~ is 

\let\@LN@ifgreat\relax

% The previous changes as soon as ~\firstlinenumber~ is used: 

\newcommand*\firstlinenumber[1]{% 
  \chardef\c@firstlinenumber#1\relax 
%% 
% No counter, little values allowed only---OK?---(UL) 
% The change is local---OK? The good thing is that 
% ~\global\firstlinenumber{~<number>~}~ works. Moreover, 
% ~\modulolinenumbers~ acts locally as well.    (/UL)
%
% (New v4.31) 
%% 
  \let\@LN@ifgreat\@LN@ifgreat@critical} 

\def\@LN@ifgreat@critical{%
  \ifnum\c@linenumber<\c@firstlinenumber 
    \expandafter \@gobble 
  \fi}% 

% (/New v4.31) 
% 
% The default 
% value of ~\c@firstlinenumber~                                %% v4.31 
% is 0. This is best for what one would expect from modulo 
% printing. 

\let\c@firstlinenumber=\z@

% 
% For usage and effects of ~\modulolinenumbers~ and            %% v4.31 
% ~\firstlinenumbers~, please consult section_\ref{s:UserCmds}. 
% Two details on ~\firstlinenumbers~ here: 
% (i)_~\firstlinenumber~ acts on a paragraph if and only if 
% (a)_the paragraph is broken into lines ``in line-numbering 
% mode'' (after ~\linenumbers~, e.g.); 
% (b)_it is the last occurrence of a ~\firstlinenumbers~ 
% before or in the paragraph. 
% (The practical applications of this that I can imagine 
% don't seem appealing to me.) 
% Cf._the explanation above of how ~\modulolinenumbers~ and 
% ~\firstlinenumbers~ interact---for this and for (ii), 
% which is concerned with possible arguments for 
% ~\firstlinenumbers~. 
% 
% Note that the line numbers of the present section 
% demonstrate the two devices.         (/New v4.00) 

%%\setcounter{linenumbermodulo}{5}
\chardef\c@linenumbermodulo=5      % v4.2; ugly? 
\modulolinenumbers[1]

% (New v4.22)       The new implementation through ~\chardef~ 
% decreases the functionality and raises certain compatibility 
% problems. I face this without fear. The maximum modulo value 
% is now ~255~. I expect that this suffices for usual applications. 
% However, some users have ``abused'' ~lineno.sty~ to get 
% ~ednotes.sty~ features without line numbers, so have set the 
% modulo to a value beyond the total number of lines in their 
% edition. This ought to be replaced by 
% ~\let\makeLineNumber\relax~.          (/New v4.22) 
% 
%                                                                   \section{% 
%               Package options
%                                                       \unskip}\label{s:Opts} 
% 
% (New v4.1) 
% The last heading formerly was the heading of what is now 
% subsection_\ref{ss:v3opts}. The options declared there were 
% said to execute user commands only. This was wrong already 
% concerning ~displaymath~ and ~hyperref~. At least, however, 
% these options were no or almost no occasion to skip definitions 
% or allocations. This is different with the options that we now 
% insert. 
% 
%% (New v4.2)   v4.00 moved the ``options'' below the 
%% ``extensions''. This was bad with ~\do@mlineno~ in 
%% subsection_\ref{ss:v3opts} which is to control 
%% subsection_\ref{ss:display}---undone here.  (/New v4.2) 
%
%                                                                \subsection{%
%               Extended referencing to line numbers. (v4.2)
%                                                                     \unskip}
% This subsection explains and declares package option ~addpageno~.   %% v4.31
% 
% If a line to whose number you refer by ~\ref~ is not on the 
% present page, it may be useful to add the number of the page 
% on which the line occurs---and perhaps it should not be added 
% otherwise. In general, you could use the Standard \LaTeX\ 
% package varioref for this. However, the latter usually 
% produces verbose output like `on the preceding page'---
% unless costumized---, while in critical editions, e.g., one 
% may prefer just adding the page number and some mark on the 
% left of the line number, irrespectively of how far the page is 
% apart etc. To support this, package option ~addpageno~ 
% provides a command ~\vpagelineref~ to be used in place of 
% ~\ref~. This produces, e.g., `34.15' when referring to line_15 
% on page_34 while the present page is not 34. You can customize 
% the outcome, see the package file ~vplref.sty~ where the code 
% and further details are. You may conceive of 
% ~\vpagelineref~ as a certain customization of varioref's 
% ~\vref~. 
% 
% This implies that option ~addpageno~ requires the files 
% ~vplref.sty~ and ~varioref.sty~. ~addpageno~ automatically 
% loads both of them. Yet you can also load ~varioref.sty~ 
% on your own to use its package options. 
% 
% Of course, you might better introduce a shorter command name 
% for ~\vpagelineref~ for your work, while we cannot predict 
% here what shorthand will fit your work. E.g., 
% ~\newcommand{\lref}{\vpagelineref}~.
% 
% If you really want to add the page number in \emph{any} case, 
% use, e.g., some ~\myref~ instead of ~\ref~, after 
%   \[~newcommand*{\myref}{\pageref{#1}.\ref{#1}}~\] 
% or what you like. You don't need the ~addpageno~ option in 
% this case. 
% 
% ~addpageno~ is due to a suggestion by Sergei Mariev. 

\DeclareOption{addpageno}{% 
  \AtEndOfPackage{\RequirePackage{vplref}[2005/04/25]}} 

%                                                                \subsection{% 
%               \scs{linelabel} in math mode 
%                                                   \unskip}\label{ss:MathRef}
% 
% We have made some first steps towards allowing ~\linelabel~ in 
% math mode. Because our code for this is presently experimental, 
% we leave it to the user to decide for the experiment by calling 
% option ~mathrefs~. We are in a hurry now and thus leave the 
% code, explanations, and discussion in the separate package 
% ~ednmath0.sty~. Maybe we later find the time to improve the 
% code and move the relevant content of ~ednmath0.sty~ to here. 
% The optimal situation would be to define ~\linelabel~ from 
% the start so it works in math mode, omitting the ~mathrefs~ 
% option. 
% 
% Actually, this package even provides adjustments for analogously 
% allowing ~ednotes.sty~ commands in math mode. Loading the package 
% is postponed to ~\AtBeginDocument~ when we know whether these 
% adjustments are needed. 

\DeclareOption{mathrefs}{\AtBeginDocument 
  {\RequirePackage{ednmath0}[2004/08/20]}} 

% 
%                                                                \subsection{% 
%               Arrays, tabular environments (Revised v4.11)
%                                                       \unskip}\label{ss:Tab} 
% 
% This subsection explains and declares package options               %% v4.31
% ~edtable~, ~longtable~, and ~nolongtablepatch~.
%
% The standard \LaTeX\ tabular environments come as single 
% boxes, so the ~lineno.sty~ versions before v4.00 treated them as 
% (parts of) single lines, printing (at most) one line number 
% beside each and stepping the line number counter once only. 
% Moreover, ~\linelabel~s got lost. Of course, tables are 
% usually so high that you will want to treat each row like a 
% line. (Christian Tapp even desires that the lines of table 
% entries belonging to a single row are treated like ordinary 
% lines.) Footnotes get lost in such environments as well, which 
% was bad for ~ednotes.sty~.
% 
% We provide adjustments to count lines, print their numbers 
% etc.\ as desired at least for \emph{some} \LaTeX\ tabular 
% environments. (Like with other details, ``some'' is to some 
% extent explained in ~edtable.sty~.) We do this similarly as 
% with option ~mathrefs~ before.               We leave code 
% and explanations in the separate package ~edtable.sty~. 
% (For wizards: this package provides adjustments for 
% ~ednotes.sty~ as well. However, in the present case we don't try 
% to avoid them unless ~ednotes.sty~ is loaded.) 
% Package option ~edtable~ 
% defines---by loading ~edtable.sty~---an environment ~{edtable}~ 
% which is able to change some \LaTeX\ tabular environments 
% with the desired effects. (v4.11: ~edtable.sty~ v1.3 counts 
% \LaTeX's ~{array}~ [etc.\@] as a ``tabular environment'' as 
% well.) 
% 
% The ~{edtable}~ environment doesn't help with ~longtable.sty~, 
% however. To make up for this, ~{longtable}~ is adjusted in a 
% different way---and this happens only when another ~lineno.sty~ 
% option ~longtable~ is called. In this case, option ~edtable~ 
% needn't be called explicitly: option ~longtable~ works as if 
% ~edtable~ had been called. 
% 
% Now, we are convinced that vertical spacing around 
% ~{longtable}~ works wrongly---see \LaTeX\ bugs database 
% tools/3180 and 3485, or see explanations in the package 
% ~ltabptch.sty~ (which is to be obtained from CTAN folder
% \path{macros/latex/ltabptch}). Our conviction is so strong
% that the ~longtable~ option loads---after ~longtable.sty~---the
% patch package ~ltabptch.sty~. If the user doesn't want this
% (maybe preferring her own arrangement with the vertical 
% spacing), she can forbid it by calling ~nolongtablepatch~. 
% 
% The following code just collects some choices, which are 
% then executed in section_\ref{ss:ExOpt}. We use an ~\if...~ 
% without ~\newif~ since ~\if...true~ and ~\if...false~ 
% would occur at most two times and only within the present 
% package. (~\AtEndOfClass{\RequirePackage{edtable}}~ 
% could be used instead, I just overlooked this. Now I don't 
% change it because it allows to change the version requirement 
% at one place only.)

\let\if@LN@edtable\iffalse 

\DeclareOption{edtable}{\let\if@LN@edtable\iftrue}

\DeclareOption{longtable}{\let\if@LN@edtable\iftrue 
  \PassOptionsToPackage{longtable}{edtable}}

\DeclareOption{nolongtablepatch}{% 
  \PassOptionsToPackage{nolongtablepatch}{edtable}}

% (/New v4.1) 
% 
%                                                                \subsection{% 
%               Switch among settings 
%                                                    \unskip}\label{ss:v3opts}
% 
% There is a bunch of package options that execute                     %% v4.2 
%% There is a bunch of package options, all of them executing 
%% executing only user commands (see below). %% Cf. start of section. 
% user commands only. 
%
% Options ~left~ (~right~) put the line numbers on the left
% (right) margin.  This works in all modes.  ~left~ is the
% default.

\DeclareOption{left}{\leftlinenumbers*}

\DeclareOption{right}{\rightlinenumbers*}

% Option ~switch~ (~switch*~) puts the line numbers on the
% outer (inner) margin of the text.   This requires running
% the pagewise mode,  but we turn off the page offset
% subtraction, getting sort of running numbers again.  The
% ~pagewise~ option may restore true pagewise mode later.

\DeclareOption{switch}{\setpagewiselinenumbers
                       \switchlinenumbers
                       \runningpagewiselinenumbers}

\DeclareOption{switch*}{\setpagewiselinenumbers
                        \switchlinenumbers*%
                        \runningpagewiselinenumbers}

% In twocolumn mode, we can switch the line numbers to 
% the outer margin, and/or start with number 1 in each
% column.  Margin switching is covered by the ~switch~ 
% options.

\DeclareOption{columnwise}{\setpagewiselinenumbers
                           \columnwiselinenumberstrue
                           \realpagewiselinenumbers}

% The options ~pagewise~ and ~running~ select the major
% linenumber mechanism.  ~running~ line numbers refer to a real
% counter value, which can be reset for any paragraph,
% even getting  multiple paragraphs on one page starting
% with line number one.  ~pagewise~ line numbers get a
% unique hidden number within the document,  but with the
% opportunity to establish the page on which they finally
% come to rest.  This allows the subtraction of the page
% offset, getting the numbers starting with 1 on top of each
% page, and margin switching in twoside formats becomes
% possible.  The default mode is ~running~.  
%
% The order of declaration of the options is important here
% ~pagewise~ must come after ~switch~, to overide running
% pagewise mode. ~running~ comes last, to reset the running
% line number mode, e.g, after selecting margin switch mode
% for ~pagewise~ running.  Once more, if you specify all
% three of the options ~[switch,pagewise,running]~, the
% result is almost nothing, but if you later say
% ~\pagewiselinenumbers~,  you get margin switching, with
% real pagewise line numbers.
%
\DeclareOption{pagewise}{\setpagewiselinenumbers
                         \realpagewiselinenumbers}

\DeclareOption{running}{\setrunninglinenumbers}

% The option ~modulo~ causes only those linenumbers to be
% printed which are multiples of five. 

\DeclareOption{modulo}{\modulolinenumbers\relax}

% Option ~modulo*~ modifies ~modulo~ in working like 
% ~\modulolinenumbers*~---see section_\ref{s:UserCmds}. 

\DeclareOption{modulo*}{\modulolinenumbers*\relax}

% The package option ~mathlines~ switches the behavior of
% the ~{linenomath}~ environment with its star-form.
% Without this option, the ~{linenomath}~ environment does
% not number the lines of the display, while the star-form
% does.  With this option, its just the opposite.
%
%%% 1999-06-10: renamed ~displaymath~ to ~mathlines~.

\DeclareOption{mathlines}{\linenumberdisplaymath}

% ~displaymath~ now calls for wrappers of the standard 
% \LaTeX\ display math environment.  This was previously 
% done by ~mlineno.sty~.
% 
% (New v4.3) Option `displaymath' becomes default according 
% to Erik \mbox{Luijten}'s suggestion. I was finally convinced 
% of this as soon as I discovered how to avoid a spurious line 
% number above ~\begin{linenomath}~ (subsection_\ref{ss:DM}). 
% ~\endlinenomath~ provides ~\ignorespaces~, so what could go 
% wrong now? 

\DeclareOption{displaymath}{\PackageWarningNoLine{lineno}{%
                Option [displaymath] is obsolete -- default now!}} 
%% 
%%\let\do@mlineno\relax
%%\DeclareOption{displaymath}{\let\do@mlineno\@empty}
% (/New v4.3) 
% 
%                                                                \subsection{%
%               Compatibility with \texttt{hyperref}      %% own subsec. v4.3. 
%                                                                     \unskip}
% The ~hyperref~ package, via ~nameref~, requires three more 
% groups in the second argment of a ~\newlabel~.  Well, why 
% shouldn't it get them?  (New v3.07) The presence of the
% ~nameref~ package is now detected automatically
% ~\AtBeginDocument~. (/New v3.07) (Fixed in v3.09)  We try
% to be smart, and test ~\AtBeginDocument~ if the ~nameref~
% package is loaded, but ~hyperref~ postpones the loading of
% ~nameref~ too, so this is all in vain.
% 
% (New v4.3)  But we can also test at the first ~\linelabel~. 
% Regarding the error-message for misplaced ~\linelabel~ from v4.11: 
% previously, ~\linenumbers~ rendered ~\linelabel~ the genuine 
% version of ~\linelabel~ from the start on. This doesn't work 
% now, since ~\@LN@linelabel~ may change its meaning after the 
% first ~\linenumbers~ and before a next one (if there is some). 
%     (/New v4.3) 

\DeclareOption{hyperref}{\PackageWarningNoLine{lineno}{%
                Option [hyperref] is obsolete. 
  \MessageBreak The hyperref package is detected automatically.}}

\AtBeginDocument{% 
  \@ifpackageloaded{nameref}{%
%% 
% (New v4.3)  ``Global'' is merely ``symbolic'' ~\AtBeginDoc...~. 
% If ~nameref~ is not detected here, the next ~\@LN@linelabel~ 
% will do almost the same, then globally indeed. 
%%
    \gdef\@LN@ExtraLabelItems{{}{}{}}% 
  }{%
    \global\let\@LN@@linelabel\@LN@linelabel 
    \gdef\@LN@linelabel{% 
%% 
% ~\@ifpackageloaded~ is ``preamble only'', its---very 
% internal---preamble definition is replicated here: 
%%
     \expandafter 
      \ifx\csname ver@nameref.sty\endcsname\relax \else 
        \gdef\@LN@ExtraLabelItems{{}{}{}}% 
      \fi 
%% 
% Now aim at the ``usual'' behaviour: 
%% 
      \global\let\@LN@linelabel\@LN@@linelabel 
      \global\let\@LN@@linelabel\relax 
      \@LN@linelabel
    }% 
  }%
} 

% (/New v4.3) 
% 
% (New v4.1) 
%                                                                \subsection{% 
%               A note on calling so many options 
%                                                                     \unskip} 
% 
% The number of package options may stimulate worrying about how to 
% \emph{enter} all the options that one would like to use---they may 
% not fit into one line. Fortunately, you can safely break code lines 
% after the commas separating the option names in the ~\usepackage~
% command (no comment marks needed). 
% 
%                                                                \subsection{% 
%               Execute options
%                                                     \unskip}\label{ss:ExOpt}
% 
% We stop declaring options and execute the ones that are 
% called by the user.       (/New v4.1)

\ProcessOptions

% (New v4.1)        Now we know whether ~edtable.sty~ is wanted 
% and (if it is) with which options it is to be called. 

\if@LN@edtable \RequirePackage{edtable}[2005/03/07] \fi 

% (/New v4.1) 
% 
%                                                                   \section{%
%               Former package extensions 
%                                                         \label{s:Xt}\unskip}
%
% The extensions in this section were previously supplied 
% in separate ~.sty~ files. 
%
%                                                                \subsection{%
%              $display math$
%                                                   \unskip}\label{ss:display}
%% (New v4.32) 
% (New v4.3)    From now on, you no longer need to type 
% the ~{linenomath}~ environment with the ~\[~, ~{equation}~, 
% and ~{eqnarray}~ environments---and you no longer need to 
% use the former package option ~displaymath~ for this feature. 
%                                                   (/New v4.3) 
%% (/New v4.32) 
% 
%  The standard \LaTeX\ display math environments are
%  wrapped in a ~{linenomath}~ environment.
%
% (New 3.05)  The ~[fleqn]~ option of the standard
% \LaTeX\ classes defines the display math
% environments such that line numbers appear just
% fine.  Thus, we need not do any tricks when
% ~[fleqn]~ is loaded, as indicated by presents of
% the ~\mathindent~ register.           (/New 3.05)
%
% (New 3.05a)  for ~{eqnarray}~s we rather keep the
% old trick.                            (/New 3.05a)
%
% (New 3.08) Wrap ~\[~ and ~\]~ into ~{linenomath}~, 
% instead of ~{displaymath}~.  Also save the definition
% of ~\equation~, instead of replicating the current 
% \LaTeX\ definition.                    (/New 3.08)

%%\ifx\do@mlineno\@empty
 \@ifundefined{mathindent}{

%% \AtBeginDocument{% 
  \let\LN@displaymath\[%
  \let\LN@enddisplaymath\]%
  \renewcommand\[{\begin{linenomath}\LN@displaymath}%
  \renewcommand\]{\LN@enddisplaymath\end{linenomath}}%
% 
  \let\LN@equation\equation
  \let\LN@endequation\endequation
  \renewenvironment{equation}%
     {\linenomath\LN@equation}%
     {\LN@endequation\endlinenomath}%
%% }

 }{}% \@ifundefined{mathindent} -- 3rd arg v4.2, was \par! 

%%\AtBeginDocument{%
  \let\LN@eqnarray\eqnarray
  \let\LN@endeqnarray\endeqnarray
  \renewenvironment{eqnarray}%
     {\linenomath\LN@eqnarray}%
     {\LN@endeqnarray\endlinenomath}%
%%}
  
%%\fi

% (UL)        Indeed. The \LaTeX\ macros are saved for 
% unnumbered mode, which is detected by ~\linenomath~. 
% (/UL) 
%
%                                                                \subsection{%
%      Line numbers in internal vertical mode
%                                                       \unskip}\label{ss:ILN}
%
% The command ~\internallinenumbers~ adds line numbers in 
% internal vertical mode, but with limitations: we assume
% fixed baseline skip.
%
% (v4.22)       v3.10 provided a global (~\global\advance~) 
% as well as a local version (star-form, using 
% ~\c@internallinenumber~). ~\resetlinenumbers~ acted 
% locally and was here used with the global version---save 
% stack danger, \TeX book p._301---in v4.00 I 
% disabled the global version therefore. Now I find that 
% it is better to keep a global version, and the now global 
% ~\resetlinenumbers~ is perfect for this. The global version 
% allows continuing the ``internal'' numbers in the ensuing 
% ``external'' text, and---unless reset by brackets 
% argument---continuing the above series of line numbers. 
% As with v3.10, the local version always starts with 
% line number one. A new ~\@LN@iglobal~ steps ~\global~ly 
% in the global version, otherwise it is ~\relax~. 
% (I also remove all my stupid discussions as of v4.00. 
% And I use ~\newcommand~.)     (v4.22)

\let\@LN@iglobal\global                           % v4.22 

\newcommand\internallinenumbers{\setrunninglinenumbers 
     \let\@@par\internallinenumberpar
     \ifx\@par\@@@par\let\@par\internallinenumberpar\fi
     \ifx\par\@@@par\let\par\internallinenumberpar\fi
     \ifx\@par\linenumberpar\let\@par\internallinenumberpar\fi
     \ifx\par\linenumberpar\let\par\internallinenumberpar\fi
     \@ifnextchar[{\resetlinenumber}%]
                 {\@ifstar{\let\c@linenumber\c@internallinenumber
                           \let\@LN@iglobal\relax % v4.22
                           \c@linenumber\@ne}{}}%
     }

\let\endinternallinenumbers\endlinenumbers
\@namedef{internallinenumbers*}{\internallinenumbers*}
\expandafter\let\csname endinternallinenumbers*\endcsname\endlinenumbers

\newcount\c@internallinenumber
\newcount\c@internallinenumbers

\newcommand\internallinenumberpar{% 
     \ifvmode\@@@par\else\ifinner\@@@par\else\@@@par
     \begingroup
        \c@internallinenumbers\prevgraf
        \setbox\@tempboxa\hbox{\vbox{\makeinternalLinenumbers}}%
        \dp\@tempboxa\prevdepth
        \ht\@tempboxa\z@
        \nobreak\vskip-\prevdepth
        \nointerlineskip\box\@tempboxa
     \endgroup 
     \fi\fi
     }

\newcommand\makeinternalLinenumbers{% 
   \ifnum\c@internallinenumbers>\z@               % v4.2
   \hb@xt@\z@{\makeLineNumber}% 
   \@LN@iglobal                                   % v4.22 
     \advance\c@linenumber\@ne
   \advance\c@internallinenumbers\m@ne
   \expandafter\makeinternalLinenumbers\fi
   }
 % TODO v4.4+: star: line numbers right!? cf. lnocapt.sty

% 
%                                                                \subsection{%
%      Line number references with offset
%                                                                     \unskip}
%
% This extension defines macros to refer to line
% numbers with an offset, e.g., to refer to a line
% which cannot be labeled directly (display math).
% This was formerly knows as ~rlineno.sty~.
%
% To refer to a pagewise line number with offset:
%                                                                \begin{quote}
%   ~\linerefp[~<OFFSET>~]{~<LABEL>~}~
%                                                                  \end{quote}
% To refer to a running line number with offset:
%                                                                \begin{quote}
%   ~\linerefr[~<OFFSET>~]{~<LABEL>~}~
%                                                                  \end{quote}
% To refer to a line number labeled in the same mode as currently
% selected:
%                                                                \begin{quote}
%   ~\lineref[~<OFFSET>~]{~<LABEL>~}~
%                                                                  \end{quote}

\newcommand\lineref{%
  \ifx\c@linenumber\c@runninglinenumber
     \expandafter\linerefr
  \else
     \expandafter\linerefp
  \fi
}

\newcommand*\linerefp[2][\z@]{{%
   \let\@thelinenumber\thelinenumber
   \edef\thelinenumber{\advance\c@linenumber#1\relax
                       \noexpand\@thelinenumber}%
   \ref{#2}%
}}

% This goes deep into \LaTeX's internals.

\newcommand*\linerefr[2][\z@]{{%
   \def\@@linerefadd{\advance\c@linenumber#1}%
   \expandafter\@setref\csname r@#2\endcsname
   \@linerefadd{#2}%
}}

\newcommand*\@linerefadd[2]{\c@linenumber=#1\@@linerefadd\relax
                            \thelinenumber}

%%                           TODO v4.4+: Insert `LN' in internal command names? 
% 
%                                                                 \subsection{%
%      Numbered quotation environments
%                                                                     \unskip}
%
% The ~{numquote}~ and ~{numquotation}~
% environments are like ~{quote}~ and
% ~{quotation}~, except there will be line
% numbers.  
% 
% An optional argument gives the number to count
% from.  A star ~*~ (inside or outside the closing
% ~}~) prevent the reset of the line numbers.
% Default is to count from one.
% 
% (v4.22: A local version using ~\c@internallinenumber~ 
% might be useful, see subsection_\ref{ss:ILN}.)                 %% TODO v4.4+

\newcommand\quotelinenumbers
   {\@ifstar\linenumbers{\@ifnextchar[\linenumbers{\linenumbers*}}}

\newdimen\quotelinenumbersep
\quotelinenumbersep=\linenumbersep
\let\quotelinenumberfont\linenumberfont

\newcommand\numquotelist
   {\leftlinenumbers
    \linenumbersep\quotelinenumbersep
    \let\linenumberfont\quotelinenumberfont
    \addtolength{\linenumbersep}{-\@totalleftmargin}%
    \quotelinenumbers
   }

\newenvironment{numquote}     {\quote\numquotelist}{\endquote}
\newenvironment{numquotation} {\quotation\numquotelist}{\endquotation}
\newenvironment{numquote*}    {\quote\numquotelist*}{\endquote}
\newenvironment{numquotation*}{\quotation\numquotelist*}{\endquotation}

% 
%                                                                \subsection{%
%      Frame around a paragraph
%                                                                     \unskip}
%
% The ~{bframe}~ environment draws a frame around
% some text, across page breaks, if necessary.
%
% This works only for plain text paragraphs,
% without special height lines. All lines must be
% ~\baselineskip~ apart, no display math.

\newenvironment{bframe}
  {\par
   \@tempdima\textwidth
   \advance\@tempdima 2\bframesep
   \setbox\bframebox\hb@xt@\textwidth{%
      \hskip-\bframesep
      \vrule\@width\bframerule\@height\baselineskip\@depth\bframesep
      \advance\@tempdima-2\bframerule
      \hskip\@tempdima
      \vrule\@width\bframerule\@height\baselineskip\@depth\bframesep
      \hskip-\bframesep
   }%
   \hbox{\hskip-\bframesep
         \vrule\@width\@tempdima\@height\bframerule\@depth\z@}%
   \nointerlineskip
   \copy\bframebox
   \nobreak
   \kern-\baselineskip
   \runninglinenumbers
   \def\makeLineNumber{\copy\bframebox\hss}%
  }
  {\par
   \kern-\prevdepth
   \kern\bframesep
   \nointerlineskip
   \@tempdima\textwidth
   \advance\@tempdima 2\bframesep
   \hbox{\hskip-\bframesep
         \vrule\@width\@tempdima\@height\bframerule\@depth\z@}%
  }

\newdimen\bframerule
\bframerule=\fboxrule

\newdimen\bframesep
\bframesep=\fboxsep

\newbox\bframebox
 
% 
% 
%                                                                   \section{%
%               Move \scs{vadjust} items (New v4.00)
%                                                      \unskip}\label{s:MVadj} 
% 
% This section completes reviving ~\pagebreak~, ~\nopagebreak~, 
% ~\vspace~, and the star and optional form of ~\\~. This was 
% started in section_\ref{ss:output} and resumed in 
% section_\ref{ss:MLN} and subsection_\ref{ss:calls}.
% The problem was explained in section_\ref{ss:output}: 
% ~\vadjust~ items come out at a bad position, and the 
% \LaTeX\ commands named before work with ~\vadjust~ indeed. 
% Our solution was sketched there as well. 
% 
% According to the caveat in subsection_\ref{ss:OnOff} concerning
% ~\ifLineNumbers~, the \LaTeX\ commands enumerated may go 
% wrong if you switch line numbering inside or at the end of 
% a paragraph. 
%%                                                               %% TODO v4.4+
% 
%                                                                \subsection{%
%               Redefining \scs{vadjust}
%                                                     \unskip}\label{ss:PVadj}
% 
% ~\vadjust~ will temporarily be changed into the following 
% command. 

\def\PostponeVadjust#1{% 
  \global\let\vadjust\@LN@@vadjust 
%% 
% This undoes a ~\global\let\vadjust\PostponeVadjust~ which will 
% start each of the refined \LaTeX\ commands. The ~\global~s 
% are most probably superfluous. They might be useful should one 
% ~\vadjust~ appear in a group starting after the change of 
% ~\vadjust~ into ~\PostponeVadjust~. 
% (UL) Even the undoing may be superfluous, cf._discussion 
% in section_\ref{ss:ReDef} below.  (UL) 
%% 
  \vadjust{\penalty-\@Mppvacodepen}% 
  \g@addto@macro\@LN@vadjustlist{#1\@lt}% 
}
\let\@LN@@vadjust\vadjust 
\global\let\@LN@vadjustlist\@empty 
\global\let\@LN@do@vadjusts\relax 

% These ~\global~s are just to remind that 
% all the changes of the strings after ~\let~ should be 
% ~\global~ (\TeX book p._301). ~\@LN@vadjustlist~ collects 
% the ~\vadjust~ items of a paragraph. ~\PassVadjustList~ 
% tears one ~\vadjust~ item for the current line out of 
% ~\@LN@vadjustlist~ and puts it into ~\@LN@do@vadjusts~. 
% The latter is encountered each line in ~\MakeLineNo~ 
% (section_\ref{ss:MLN}), while those \LaTeX\ ~\vadjust~ 
% commands will come rather rarely. So I decided that 
% ~\@LN@do@vadjust~ is ~\relax~ until a ~\vadjust~ item 
% is waiting. In the latter case, ~\@LN@do@vadjusts~ 
% is turned into a list macro which resets itself to 
% ~\relax~ when the other contents have been placed in 
% the vertical list.---~\PassVadjustList~ is invoked by 
% the output routine (section_\ref{ss:output}), so the 
% ~\box255~ must be put back. 

\def\PassVadjustList{% 
  \unvbox\@cclv 
  \expandafter \@LN@xnext \@LN@vadjustlist \@@ 
                          \@tempa \@LN@vadjustlist 
  \ifx\@LN@do@vadjusts\relax 
    \gdef\@LN@do@vadjusts{\global\let\@LN@do@vadjusts\relax}% 
  \fi 
  \expandafter \g@addto@macro \expandafter \@LN@do@vadjusts 
    \expandafter {\@tempa}% 
} 

% 
%                                                                \subsection{%
%               Redefining the \LaTeX\ commands 
%                                                     \unskip}\label{ss:ReDef}
% 
% Now we change ~\pagebreak~ etc.\ 
% so that they use ~\PostponeVadjust~ in place of ~\vadjust~. 
% We try to do this as independently as possible of the 
% implementation of the \LaTeX\ commands to be redefined. 
% Therefore, we don't just copy macro definition code from any 
% single implementation (say, latest \LaTeX) and insert our 
% changes, but attach a conditional 
% ~\global\let\vadjust\PostponeVadjust~ 
% to their left ends in a way which should work rather 
% independantly of their actual code. 
% However, ~\vadjust~ should be the primitive again after 
% execution of the command. So the ~\global\let...~ may be used 
% only if it's guaranteed that a ~\vadjust~ is near.---(UL) 
% Sure? In line numbering mode, probably each ~\vadjust~ 
% coming from a \LaTeX\ command should be ~\PostponeVadjust~. 
% ~\marginpar~s and floats seem to be the only cases which 
% are not explicitly dealt with in the present section. 
% This would be a way to avoid ~\@LN@nobreaktrue~! 
% Of course, the ~\vadjust~s that the present package uses 
% then must be replaced by ~\@LN@@vadjust~.---Maybe 
% next time.      (/UL) 
%%                                                               %% TODO v4.4+ 
% 
% The next command and something else will be added to the 
% \LaTeX\ commands we are concerned with here. 

\DeclareRobustCommand\@LN@changevadjust{% 
  \ifvmode\else\ifinner\else 
    \global\let\vadjust\PostponeVadjust 
  \fi\fi 
} 
 
% (UL) What about math mode? Math display? Warn? (/UL) 
%%                                                               %% TODO v4.4+
% 
% ~\@tempa~ will now become a two place macro which adds first 
% argument (single token), enclosed by ~\ifLineNumbers~\,\dots
% ~\fi~ to the left of second argument. As long as we need it, 
% we can't use the star form of ~\DeclareRobustCommand~ or 
% the like, because AMS-\LaTeX\ uses ~\@tempa~ for ~\@ifstar~. 
% (New v4.41) And for the same reason, that ~\CheckCommand*~ 
% had to be raised! (/New v4.41)

\CheckCommand*\@parboxrestore{\@arrayparboxrestore\let\\\@normalcr}

\def\@tempa#1#2{% 
  \expandafter \def \expandafter#2\expandafter{\expandafter
    \ifLineNumbers\expandafter#1\expandafter\fi#2}% 
} 

% (UL)              This ~\ifLineNumber~ can be fooled by 
% ~\linenumbers~ ahead etc. It might be better to place 
% a signal penalty in any case and let the output routine 
% decide what to do. 
%% 
%% And when this has been done, remove warnings about this. 
% (/UL) 
% 
% We use the occasion to switch off linenumbers where they 
% don't work anyway and where we don't want them, 
% especially in footnotes: 

\@tempa\nolinenumbers\@arrayparboxrestore 

% We hope this suffices $\dots$ let's check one thing 
% at least: [(New v4.41) see ~\CheckCommand~ above (/New v4.41)]
% 
% Now for the main theme of the section. 
% The next lines assume that ~\vspace~, ~\pagebreak~, and 
% ~\nopagebreak~ use ~\vadjust~ whenever they occur outside 
% vertical mode; moreover, that they don't directly read 
% an argument. Indeed ~\pagebreak~ and ~\nopagebreak~ first 
% call something which tests for a left bracket ahead, 
% while ~\vspace~ first tests for a star. 

\@tempa\@LN@changevadjust\vspace 
\@tempa\@LN@changevadjust\pagebreak 
\@tempa\@LN@changevadjust\nopagebreak 

% ~\\~, however, uses ~\vadjust~ only in star or optional form. 
% We relax independency of implementation in assuming 
% that ~\@normalcr~ is the fragile version of ~\\~ 
% (and we use ~\@ifstar~!). 
%%
%% \@ifstar reimplemented 1995/10/16, but seems to be much older. 
%% TODO v4.4+: 
%% \def\@LN@cr{% 
%%   \@ifnextchar*{\@LN@changevadjust\@normalcr}% 
%%      {\@ifnextchar[{\@LN@changevadjust\@normalcr}\@normalcr}% 
%% } 
%% ---same number of tokens, expansion step less. 
%%
% (Using a copy of ~\\~ would be safer, but an ugly repetition 
% of ~\protect~.) 
%%                                                               %% TODO v4.4+ 

\DeclareRobustCommand\\{% 
  \ifLineNumbers 
    \expandafter \@LN@cr 
  \else 
    \expandafter \@normalcr 
  \fi 
} 
\def\@LN@cr{% 
  \@ifstar{\@LN@changevadjust\@normalcr*}% 
          {\@ifnextchar[{\@LN@changevadjust\@normalcr}\@normalcr}% 
} 

% Moreover we hope that ~\newline~ never leads to a ~\vadjust~, 
% although names of some commands invoked by ~\\~ contain 
% ~newline~. At last, this seems to have been OK since 1989 or 
% even earlier. 
% 
%                                                        \modulolinenumbers[1]
%                                                          \firstlinenumber{0} 
% Let's have a few tests.\vspace*{.5\baselineskip} 
% Testing ~\pagebreak~ and ~\nopagebreak~ would be too expensive 
% here, but---oops!---we have just experienced a successful 
% ~\vspace*{.5\baselineskip}~. A 
% ~\\*[.5\baselineskip]~\\*[.5\baselineskip] may look even more 
% drastical, but this time we are happy about it. Note that the 
% line numbers have moved with the lines. Without our changes, 
% one line number\vadjust{\kern.5\baselineskip} would have 
% ``anticipated'' the move of the next line, just as you can 
% observe it now. 
% (/New v4.00) 
% 
%                                                           \switchlinenumbers 
% 
%                                                                \subsection{% 
%               Reminder on obsoleteness 
%                                                                     \unskip} 
% 
% (New v4.1)    We have completed inclusion of the earlier 
% extension packages ~linenox0.sty~, ~linenox1.sty~, and 
% ~lnopatch.sty~. If one of them is loaded, though, 
% we produce an error message before something weird happens. 
% We avoid ~\newif~ because the switchings occur so rarely. 

\AtBeginDocument{% 
  \let\if@LN@obsolete\iffalse 
  \@ifpackageloaded{linenox0}{\let\if@LN@obsolete\iftrue}\relax 
  \@ifpackageloaded{linenox1}{\let\if@LN@obsolete\iftrue}\relax 
  \@ifpackageloaded{lnopatch}{\let\if@LN@obsolete\iftrue}\relax
  \if@LN@obsolete 
    \PackageError{lineno}{Obsolete extension package(s)}{% 
    With lineno.sty version 4.00 or later,\MessageBreak 
    linenox0/linenox1/lnopatch.sty must no longer be loaded.}% 
  \fi 
} 

% 
%                                                        \modulolinenumbers[1]
%                                                                   \section{%
%               The final touch
%                                                                     \unskip}
%
% There is one deadcycle for each line number.

\advance\maxdeadcycles 100

\endinput

% 
%                                                                   \section{%
%               The user commands
%                                                   \unskip}\label{s:UserCmds} 
% 
% The user commands to turn on and off line numbering 
% are 
%                                                     \begin{description}\item
% [|\linenumbers]                                                       \ \par
%     Turn on line numbering in the current mode.
%
%                                                                        \item 
% [|\linenumbers*]                                              \ \par$\qquad$
%        and reset the line number to 1.
%                                                      \def\NL{<number>]}\item 
%%                         %% Boldface italic occurs here, which is evil. (UL) 
% [|\linenumbers[\NL]                                           \ \par$\qquad$
%        and start with <number>.  
%                                                                        \item
% [|\nolinenumbers]                                                     \ \par
%     Turn off line numbering.
%                                                                        \item
% [|\runninglinenumbers*[\NL]                                           \ \par
%     Turn on ~running~ line numbers, with the same optional
%     arguments as ~\linenumbers~.  The numbers are running
%     through the text over pagebreaks.  When you turn
%     numbering off and on again, the numbers will continue,
%     except, of cause, if you ask to reset or preset the
%     counter.
%                                                                        \item
% [|\pagewiselinenumbers]                                               \ \par
%     Turn on ~pagewise~ line numbers.  The lines on each
%     page are numbered beginning with one at the first
%     ~pagewise~ numbered line.
%                                                                        \item
% [|\resetlinenumber[\NL]                                               \ \par
%     Reset ~[~Set~]~ the line number to 1
%     ~[~<number>~]~.
%                                                                        \item
% [|\setrunninglinenumbers]                                             \ \par
%     Switch to ~running~ line number mode. Do \emph{not}
%     turn it on or off.
%                                                                        \item
% [|\setpagewiselinenumbers]                                            \ \par
%     Switch to ~pagewise~ line number mode. Do \emph{not}
%     turn it on or off.
%                                                                        \item
% [|\switchlinenumbers*]                                                \ \par
%     Causes margin switching in pagewise modes. With the
%     star,  put the line numbers on the inner margin.
%                                                                        \item
% [|\leftlinenumbers*]                                                  \ \par
%                                                                        \item
% [|\rightlinenumbers*]                                                 \ \par
%     Set the line numbers in the left/right margin. With the
%     star this works for both modes of operation, without
%     the star only for the currently selected mode. 
%                                                                        \item
% [|\runningpagewiselinenumbers]                                        \ \par
%     When using the pagewise line number mode,  do not
%     subtract the page offset.  This results in running
%     line numbers again,  but with the possibility to switch
%     margins.  Be careful when doing line number
%     referencing,  this mode status must be the same while
%     setting the paragraph and during references.
%                                                                        \item
% [|\realpagewiselinenumbers]                                           \ \par
%     Reverses the effect of ~\runningpagewiselinenumbers~.
%                                                                        \item
% [|\modulolinenumbers[\NL]                                             \ \par
%     Give a number only to lines which are multiples of
%     ~[~<number>~]~.  If <number> is not specified, the
%     current value in the counter ~linenumbermodulo~ is
%     retained.  <number>=1 turns this off without changing
%     ~linenumbermodulo~.  The counter is initialized to 5.
%%
%%                               %% TODO v4.4+: `counter', he says. Cf._above. 
%%
%%                                                                 (New v4.31) 
%                                                                        \item
% [|\modulolinenumbers*[\NL]                                            \ \par 
%     Like ~\modulolinenumbers~, the only difference being 
%     that the first line number after a ~\linenumbers~ 
%     (or ~\runninglinenumbers~, ~\pagewiselinenumbers~, 
%     ~\quotelinenumbers~) is printed regardless of the 
%     modulo---yet `1' is printed only after (or \dots) 
%     ~\firstlinenumber{1}~. 
%     This also applies to the first line of a 
%     ~{linenumbers}~ or respective environment. 
%     See subsection_\ref{ss:Mod} for another explanation. 
%     The behaviour may be unsatisfactory with pagewise 
%     line-numbering. 
%%                                                                (/New v4.31) 
%%                                                                 (New v4.00)
%                                                                        \item
% [|\firstlinenumber]                                                   \ \par 
%     ~\firstlinenumber{~<filino>~}~ brings about that 
%     (after it) line numbers less than <filino> do 
%     \emph{not} appear in the margin. Moreover, with 
%     ~\modulolinenumbers[~<number>~]~, just the line 
%     numbers which are <filino> plus a multiple of 
%     <number> are printed.---If you had 
%     ~\firstlinenumber{~<pos>~}~ with some $\mbox{<pos>}>0$ 
%     and want to switch to printing multiples of, e.g., 
%     4, you best do ~\modulolinenumbers[4]~ and 
%     ~\firstlinenumber{0}~. (See subsection_\ref{ss:Mod} 
%     for technical details.) 
%%                                                                (/New v4.00) 
%                                                                        \item
% [|\linenumberdisplaymath]                                             \ \par
%     Number the lines of a display math in a ~{linenomath}~
%     environment, but do not in a ~{linenomath*}~
%     environment.  This is used by the package option
%     ~[mathlines]~. 
%                                                                        \item
% [|\nolinenumberdisplaymath]                                           \ \par
%     Do not Number the lines of a display math in a
%     ~{linenomath}~ environment, but do in a
%     ~{linenomath*}~ environment.  This is the default.
%                                                                        \item
% [|\linelabel]                                                         \ \par
%     Set a ~\linelabel{~<foo>~}~ to the line number where
%     this commands is in.  Refer to it with the \LaTeX\
%     referencing commands ~\ref{~<foo>~}~ and
%     ~\pageref{~<foo>~}~.
%                                                            \end{description}
% The commands can be used globally, locally within groups
% or as environments.  It is important to know that they 
%%
%%                                                %% TODO: \linelabel? others? 
%%
% take action only when the ~\par~ is executed.  The
%%
%%                     %% TODO: sure? ~\modulo...~, e.g.? well, in a sense ... 
%%
% ~\end{~<mode>~linenumbers}~ commands provide a ~\par~.
% Examples:
%                                                                \begin{verse}
%   ~{\linenumbers~  <text> ~\par}~                                         \\
%                                                                         \ \\
%   ~\begin{linenumbers}~                                                   \\
%       <text>                                                              \\
%   ~\end{linenumbers}~                                                     \\
%                                                                         \ \\
%   <paragraph> ~{\linenumbers\par}~                                        \\
%                                                                         \ \\
%   ~\linenumbers~                                                          \\
%     <text> ~\par~                                                         \\
%   ~\nolinenumbers~                                                        \\
%                                                                         \ \\
%   ~\linenumbers~                                                          \\
%   <paragraph> ~{\nolinenumbers\par}~                                      \\
%                                                                  \end{verse}
% (New v4.00) 
% However, the examples containing <paragraph> show what you 
% should \emph{not} do, at least if you use ~\pagebreak~, 
% ~\nopagebreak~, ~\vspace~, ~\\*~ or 
% ~\\[~<space>~]~---cf._section_\ref{s:MVadj}. 
%
% The same care should be applied to the ``wizard'' devices 
% ~\ifLineNumbers~ (subsection_\ref{ss:OnOff}) and
% ~\PostponeVadjust~ (section_\ref{ss:PVadj}). 
%  (/New v4.00) 
% 
% (New v4.11) Oh, and the commands and environments of 
% section_{s:Xt} are missing. Sorry, I am in a hurry now. 
% May be next time.%                                             %% TODO v4.4+ 
% ---And the  environments ~{linenomath}~ and ~{linenomath*}~should 
% get an own paragraph. In short, each math display, equation, 
% or ~{eqnarray}~ should be ``wrapped'' in one of ~{linenomath}~ 
% and ~{linenomath*}~. 
% 
%                                                                \subsection{%
%                 Customization hooks
%                                                                     \unskip} 
% 
% There are several hooks to customize the appearance of the
% line numbers, and some low level hooks for special
% effects. 
%                                                     \begin{description}\item
% [|\thelinenumber]                                                     \ \par
%     This macro should give the representation of the line
%     number in the \LaTeX-counter ~linenumber~.  The
%     default is provided by \LaTeX:                              \par$\qquad$
%         ~\arabic{linenumber}~
%                                                                        \item
% [|\makeLineNumberLeft]                                                \ \par
%     This macro is used to attach a line number to the left
%     of the text page.  This macro should fill an ~\hbox to 0pt~ 
%     which will be placed at the left margin of the
%     page, with the reference point aligned to the line to
%     which it should give a number.  Please use the macro
%     ~\LineNumber~ to refer to the line number. 
%
%     The default definition is                                   \par$\qquad$
%         ~\hss\linenumberfont\LineNumber\hskip\linenumbersep~
%                                                                        \item
% [|\makeLineNumberRight]                                               \ \par
%     Like ~\makeLineNumberLeft~, but for line numbers on
%     the right margin.
%
%     The default definition is                                   \par$\qquad$
%        ~\linenumberfont\hskip\linenumbersep\hskip\textwidth~    \par$\qquad$
%        ~\hbox to\linenumberwidth{\hss\LineNumber}\hss~
%                                                                        \item
% [|\linenumberfont]                                                    \ \par
%     This macro is initialized to                                \par$\qquad$
%         ~\normalfont\tiny\sffamily~
%                                                                        \item
% [|\linenumbersep]                                                     \ \par
%     This dimension register sets the separation of the
%     linenumber to the text. Default value is ~10pt~.
%                                                                        \item
% [|\linenumberwidth]                                                   \ \par
%     This dimension register sets the width of the line
%     number box on the right margin.  The distance of the
%     right edge of the text to the right edge of the line
%     number is ~\linenumbersep~ + ~\linenumberwidth~. The
%     default value is ~10pt~.  
%                                                                        \item
% [|\theLineNumber] (for wizards)                                       \ \par
%     This macro is called for printing a ~\newlabel~ entry
%     to the aux-file.  Its definition depends on the mode.
%     For running line numbers it's just ~\thelinenumber~,
%     while in pagewise mode, the page offset subtraction
%     is done in here.
%                                                                        \item
% [|\makeLineNumber] (for wizards)                                      \ \par
%     This macro produces the line numbers.  The definition
%     depends on the mode.  In the running line numbers
%     mode it just expands ~\makeLineNumberLeft~.
%                                                                        \item
% [|\LineNumber] (for wizards)                                          \ \par
%     This macro is called by ~\makeLineNumber~ to typeset
%     the line number.  This hook is changed by the modulo
%     mechanism 
%%                                                                        %%%.
%     and by ~\firstlinenumber~. 
%%                                                                %% New v4.00 
%                                                            \end{description}
%% 
%% TODO: \stepLineNumber---another wizard command!? 
%% Not sure, may be retreated. 
%                                                             \end{document}%D
------------------------------------------------------------------------------
                                                                       %SSTOPP
%% TODO v4.4+:  Check for unwanted comment marks in new comments 
%%             (resulting from manual aligning): search `New v4.2' 
%%             and/or ` % '! 
%% TODO v4.4+:  Check for missing comment marks where a paragraph 
%%             should end/start. Also to prevent empty "code" lines. 
%%             Especially, new comments at section ends must be 
%%             followed by comment mark lines. 
%%             And prevent ~\par~s from blank lines in definitions! 
%%             See `visual space' above. 
%%             For proper appearance in lineno.tex, note that a comment 
%%             in a final code line changes behaviour. 
%% TODO v4.4+:  Require README for redistribution? 
%% TODO v4.4+:  Since discussions of code have increased so much, it 
%%             would be appropriate not to give to this file 
%%             extension `.sty' (e.g., `dty'!??). ?? Is quickly read though! 
%%             A .sty extraction may be possible even if the present 
%%             file is neither a .doc nor a .dtx. (!???) 
%%             Use awk line below (etc.) for .doc at least; + .ins or so. 
%%                 ^ must not be caps! To escape awk. 
%% TODO v4.4+:  Underfull lines!? (due to long code quotations) 
%% TODO v4.4+:  Sometimes paragraph indents may be appropriate. 
%% TODO        Swap first line (`\iffalse...') with corresponding below. 
               Or do *not* swap, maybe nawk is more reliable. 
%% TODO v4.4+:  Ponder Stephan's mail from 2004/09/02. 
%% TODO v4.4+: 
%% use \@ET@makeLineNumber. 
%% plus almost all `(UL)' 
%% plus lots of bad boxes messages 
%% change v4.3 TODOs when postponed 
%% remove {old} environments. 

------------------------------------------------------------------------------

# awk command lines for v4.00, mixed with former ones: 

echo "Don't bother about unknown 'iffalse'."                  # SHELL1 
nawk '/A[W]K/' lineno.sty | nawk -f - lineno.sty >lineno.tex; # SHELL1
latex lineno; latex lineno; latex lineno; latex lineno;       # SHELL1

BEGIN{DOC=-1;                                     # AWK DOC A W K
 BEGINCODE = "\\begin{code}\\begin{verbatim}";    # AWK
 ENDCODE   = "\\end{verbatim}\n\\end{code}";   }  # AWK
 BEGINCODE = "%    \\begin{macrocode}";           #     DOC A W K
 ENDCODE   = "%    \\end{macrocode}";          }  #     DOC A W K
/^[ \t]*$/ { ECNT++; next; }                      # AWK DOC A W K
/\\documentclass/{ sub("article","ltxdoc") }      #     DOC A W K
/%D$/      { sub("^%* *",""); sub("%D$","");      #     DOC A W K
             print > "lineno.drv"; next        }  #     DOC A W K
/^%%/      { next; }                              # AWK DOC A W K
/^%/       { if (!DOC) { print ENDCODE; }         # AWK DOC A W K
             DOC=1; ECNT=0;                       # AWK DOC A W K
             sub("^% *","");                      # AWK
             sub("^% *","% ");                    #     DOC A W K
             print; next;                      }  # AWK DOC A W K
/%VERSION/ { sub("%VERSION",""); print; next; }   # AWK 
/%SSTOPP/  { exit }                               # AWK 
DOC<0      { next }                               # AWK DOC A W K
/^-+-$/    { if (!DOC) print ENDCODE; exit }      # AWK DOC A W K
{ if (DOC) { ECNT=DOC=0; print BEGINCODE; }       # AWK DOC A W K
  while (ECNT>0) { print " "; ECNT--; }           # AWK DOC A W K
  print $0;                                    }  # AWK DOC A W K

# New v4.00, UL: know nothing about awk; found present solution 
# in hours of trial and error. 

% Earlier (should be inhibited by %SSTOPP above and otherwise): 
echo "expect errors for unknown commands 'iffalse' and 'fi'";# SHELL0 SHELL#1 
awk '/A[W]K/' lineno.sty | awk -f - lineno.sty >lineno.tex;  # SHELL0
latex lineno; latex lineno; latex lineno; latex lineno;      # SHELL0
nawk '/A[W]K/' lineno4.sty | nawk -f - lineno4.sty >lineno4.tex;  # SHELL#1
latex lineno4; latex lineno4; latex lineno4; latex lineno4;       # SHELL#1

awk '/DOC A [W] K/' lineno.sty | awk -f - lineno.sty >lineno.doc; # DOC SH

BEGIN{DOC=-1;                                     # A#WK DOC A W K
 BEGINCODE = "\\begin{code}\\begin{verbatim}";    # A#WK
 ENDCODE   = "\\end{verbatim}\n\\end{code}";   }  # A#WK
 BEGINCODE = "%    \\begin{macrocode}";           #     DOC A W K
 ENDCODE   = "%    \\end{macrocode}";          }  #     DOC A W K
/^[ \t]*$/ { ECNT++; next; }                      # A#WK DOC A W K
/\\documentclass/{ sub("article","ltxdoc") }      #     DOC A W K
/%D$/      { sub("^%* *",""); sub("%D$","");      #     DOC A W K
             print > "lineno.drv"; next        }  #     DOC A W K
/^%%/      { next; }                              # A#WK DOC A W K
/^%/       { if (!DOC) { print ENDCODE; }         # A#WK DOC A W K
             DOC=1; ECNT=0;                       # A#WK DOC A W K
             sub("^% *","");                      # A#WK
             sub("^% *","% ");                    #     DOC A W K
             print; next;                      }  # A#WK DOC A W K
DOC<0      { next }                               # A#WK DOC A W K
/^-+-$/    { if (!DOC) print ENDCODE; exit }      # A#WK DOC A W K
{ if (DOC) { ECNT=DOC=0; print BEGINCODE; }       # A#WK DOC A W K
  while (ECNT>0) { print " "; ECNT--; }           # A#WK DOC A W K
  print $0;                                    }  # A#WK DOC A W K


------------------------------------------------------------------------------

If you are looking here because of the two top lines of the file: 

A .tex documentation of this macro file can be obtained by 

    sh lineno.sty 

under UNIX.--You may find this hint little helpful. One 
reason may be that the awk versions to which you have access 
don't work suitably. Another reason may be that you don't have 
access to UNIX (in some sense). However, a .tex, .dvi, or .pdf 
version of such a documentation should be available from CTAN, 
in the same folder as the present file. When we typed this, that 
folder was /macros/latex/contrib/lineno. If this has changed in 
the meantime, a CTAN search should lead you to a folder 
containing such a documentation. Or you may get help from one of 
the e-mail addresses above. 



